Energy and Bandwidth Efficiency of Event-Based Communication

Wireless sensor nodes need a drastically reduced technical complexity to fit constraints of future applications. Reducing complexity often results in a degradation of energy and bandwidth efficiency. An interesting new approach that promises to reduce both technical complexity and energy consumption is event-based communication (EBC). While practical low-complexity implementations of such systems have already been proposed, the general question of energy and bandwidth efficiency remains open. In this paper, we compare these between EBC and a system relying on classical uniform sampling. We show that EBC is indeed much more energy efficient, and this comes at the cost of bandwidth efficiency. Therefore EBC is particularly suitable in combination with ultra-wideband communication.

==> pics/example_bws/example_bws.csv <==
t,w1,w2,w3,w4,w5
0.000000000000000000e+00,1.000033539878548652e+02,3.000026086572203781e+02,5.000018633265859762e+02,7.000011179959516312e+02,9.000003726653171725e+02
1.000000000000000021e-02,1.000055022111697411e+02,3.000042794975764195e+02,5.000030567839831406e+02,7.000018340703899185e+02,9.000006113567966395e+02
2.000000000000000042e-02,1.000089365538752730e+02,3.000069506530140302e+02,5.000049647521528868e+02,7.000029788512918003e+02,9.000009929504306001e+02
2.999999999999999889e-02,1.000143701055080214e+02,3.000111767487284169e+02,5.000079833919488692e+02,7.000047900351693215e+02,9.000015966783897738e+02
4.000000000000000083e-02,1.000228774118645845e+02,3.000177935425612645e+02,5.000127096732580299e+02,7.000076258039548520e+02,9.000025419346516173e+02
5.000000000000000278e-02,1.000360587676536568e+02,3.000280457081750001e+02,5.000200326486964286e+02,7.000120195892178572e+02,9.000040065297392857e+02
5.999999999999999778e-02,1.000562693533973402e+02,3.000437650526422999e+02,5.000312607518873733e+02,7.000187564511323899e+02,9.000062521503774633e+02
7.000000000000000666e-02,1.000869340723499619e+02,3.000676153896054643e+02,5.000482967068610378e+02,7.000289780241166682e+02,9.000096593413721848e+02
8.000000000000000167e-02,1.001329735242088361e+02,3.001034238521623934e+02,5.000738741801159790e+02,7.000443245080696215e+02,9.000147748360232072e+02
8.999999999999999667e-02,1.002013712143485549e+02,3.001566220556043731e+02,5.001118728968602341e+02,7.000671237381161518e+02,9.000223745793720127e+02
1.000000000000000056e-01,1.003019163651122625e+02,3.002348238395317139e+02,5.001677313139512080e+02,7.001006387883707021e+02,9.000335462627901961e+02
1.100000000000000006e-01,1.004481598793529429e+02,3.003485687950522447e+02,5.002489777107516034e+02,7.001493866264510189e+02,9.000497955421503775e+02
1.199999999999999956e-01,1.006586221769924236e+02,3.005122616932162600e+02,5.003659012094401533e+02,7.002195407256641602e+02,9.000731802418880534e+02
1.300000000000000044e-01,1.009582896130011278e+02,3.007453363656674696e+02,5.005323831183338825e+02,7.003194298710003523e+02,9.001064766236668220e+02
1.400000000000000133e-01,1.013804296113920174e+02,3.010736674755270883e+02,5.007669053396621734e+02,7.004601432037973154e+02,9.001533810679324006e+02
1.499999999999999944e-01,1.019687420063646073e+02,3.015312437827279837e+02,5.010937455590913601e+02,7.006562473354548501e+02,9.002187491118182834e+02
1.600000000000000033e-01,1.027798438674130921e+02,3.021621007857656878e+02,5.015443577041183403e+02,7.009266146224709928e+02,9.003088715408237022e+02
1.700000000000000122e-01,1.038860560068697794e+02,3.030224880053431207e+02,5.021589200038164904e+02,7.012953520022899738e+02,9.004317840007632867e+02
1.799999999999999933e-01,1.053784206055053545e+02,3.041832160265041125e+02,5.029880114475029131e+02,7.017928068685017706e+02,9.005976022895006281e+02
1.900000000000000022e-01,1.073698309129366777e+02,3.057320907100618115e+02,5.040943505071869595e+02,7.024566103043122212e+02,9.008188701014373692e+02
2.000000000000000111e-01,1.099980968844180893e+02,3.077762975767695934e+02,5.055544982691210976e+02,7.033326989614727154e+02,9.011108996538242764e+02
2.099999999999999922e-01,1.134287074621610572e+02,3.104445502483474115e+02,5.074603930345338654e+02,7.044762358207203761e+02,9.014920786069068299e+02
2.200000000000000011e-01,1.178569852699332614e+02,3.138887663210591654e+02,5.099205473721850694e+02,7.059523284233110871e+02,9.019841094744369911e+02
2.300000000000000100e-01,1.235092688685264193e+02,3.182849868977427263e+02,5.130607049269590334e+02,7.078364229561755110e+02,9.026121409853918749e+02
2.399999999999999911e-01,1.306427092611394016e+02,3.238332183142194935e+02,5.170237273672996707e+02,7.102142364203798479e+02,9.034047454734599114e+02
2.500000000000000000e-01,1.395432402610666998e+02,3.307558535363851320e+02,5.219684668117037063e+02,7.131810800870222238e+02,9.043936933623407413e+02
2.600000000000000089e-01,1.505212865507203901e+02,3.392943339838935799e+02,5.280673814170668265e+02,7.168404288502400732e+02,9.056134762834133198e+02
2.700000000000000178e-01,1.639048183656733499e+02,3.497037476177458757e+02,5.355026768698185151e+02,7.213016061218911545e+02,9.071005353739636803e+02
2.800000000000000266e-01,1.800294557134477884e+02,3.622451322215704295e+02,5.444608087296932126e+02,7.266764852378158821e+02,9.088921617459386653e+02
2.899999999999999800e-01,1.992254727740366889e+02,3.771753677131396216e+02,5.551252626522425544e+02,7.330751575913456008e+02,9.110250525304485336e+02
2.999999999999999889e-01,2.218017549129514236e+02,3.947346982656288219e+02,5.676676416183063338e+02,7.406005849709838458e+02,9.135335283236612440e+02
3.099999999999999978e-01,2.480270109194394479e+02,4.151321196040083805e+02,5.822372282885773984e+02,7.493423369731465300e+02,9.164474456577155479e+02
3.200000000000000067e-01,2.781088291752532768e+02,4.385290893585302570e+02,5.989493495418073508e+02,7.593696097250843877e+02,9.197898699083614247e+02
3.300000000000000155e-01,3.121714689002773184e+02,4.650222535891044799e+02,6.178730382779317551e+02,7.707238229667591440e+02,9.235746076555864192e+02
3.400000000000000244e-01,3.502335704078748790e+02,4.946261103172359412e+02,6.390186502265971740e+02,7.834111901359583499e+02,9.278037300453194121e+02
3.500000000000000333e-01,3.921872206225150421e+02,5.272567271508449949e+02,6.623262336791749476e+02,7.973957402075050140e+02,9.324652467358349668e+02
3.599999999999999867e-01,4.377799889662596229e+02,5.627177691959795993e+02,6.876555494256997463e+02,8.125933296554198932e+02,9.375311098851399265e+02
3.699999999999999956e-01,4.866016223896652377e+02,6.006901507475173503e+02,7.147786791053695197e+02,8.288672074632218028e+02,9.429557358210738585e+02
3.800000000000000044e-01,5.380770303639745862e+02,6.407265791719801200e+02,7.433761279799858812e+02,8.460256767879915287e+02,9.486752255959971762e+02
3.900000000000000133e-01,5.914669839757385716e+02,6.822520986477966289e+02,7.730372133198547999e+02,8.638223279919128572e+02,9.546074426639709145e+02
4.000000000000000222e-01,6.458775937413703332e+02,7.245714617988435293e+02,8.032653298563168391e+02,8.819591979137901490e+02,9.606530659712633451e+02
4.100000000000000311e-01,7.002791297726271296e+02,7.668837676009321740e+02,8.334884054292372184e+02,9.000930432575423765e+02,9.666976810858474209e+02
4.199999999999999845e-01,7.535341333663217256e+02,8.083043259515834507e+02,8.630745185368454031e+02,9.178447111221072419e+02,9.726149037073690806e+02
4.299999999999999933e-01,8.044340844176813334e+02,8.478931767693077290e+02,8.913522691209341247e+02,9.348113614725604066e+02,9.782704538241868022e+02
4.400000000000000022e-01,8.517431902701448507e+02,8.846891479878902373e+02,9.176351057056359650e+02,9.505810634233815790e+02,9.835270211411271930e+02
4.500000000000000111e-01,8.942472123261359229e+02,9.177478318092166774e+02,9.412484512922976592e+02,9.647490707753786410e+02,9.882496902584595091e+02
4.600000000000000200e-01,9.308047117479723056e+02,9.461814424706451518e+02,9.615581731933179981e+02,9.769349039159908443e+02,9.923116346386635769e+02
4.700000000000000289e-01,9.603977336497899842e+02,9.691982372831698740e+02,9.779987409165499912e+02,9.867992445499299947e+02,9.955997481833099982e+02
4.799999999999999822e-01,9.821788059760797296e+02,9.861390713147286533e+02,9.900993366533775770e+02,9.940596019920265007e+02,9.980198673306755381e+02
4.899999999999999911e-01,9.955112312734140687e+02,9.965087354348775079e+02,9.975062395963411745e+02,9.985037437578046138e+02,9.995012479192682804e+02
5.000000000000000000e-01,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03,1.000000000000000000e+03
5.100000000000000089e-01,9.955112312734140687e+02,9.965087354348775079e+02,9.975062395963411745e+02,9.985037437578046138e+02,9.995012479192682804e+02
5.200000000000000178e-01,9.821788059760797296e+02,9.861390713147286533e+02,9.900993366533775770e+02,9.940596019920265007e+02,9.980198673306755381e+02
5.300000000000000266e-01,9.603977336497898705e+02,9.691982372831698740e+02,9.779987409165498775e+02,9.867992445499298810e+02,9.955997481833099982e+02
5.400000000000000355e-01,9.308047117479720782e+02,9.461814424706449245e+02,9.615581731933177707e+02,9.769349039159906170e+02,9.923116346386635769e+02
5.500000000000000444e-01,8.942472123261356955e+02,9.177478318092166774e+02,9.412484512922976592e+02,9.647490707753786410e+02,9.882496902584595091e+02
5.600000000000000533e-01,8.517431902701446234e+02,8.846891479878902373e+02,9.176351057056358513e+02,9.505810634233814653e+02,9.835270211411271930e+02
5.700000000000000622e-01,8.044340844176811061e+02,8.478931767693075017e+02,8.913522691209338973e+02,9.348113614725604066e+02,9.782704538241868022e+02
5.799999999999999600e-01,7.535341333663220666e+02,8.083043259515836780e+02,8.630745185368455168e+02,9.178447111221073555e+02,9.726149037073690806e+02
5.899999999999999689e-01,7.002791297726271296e+02,7.668837676009321740e+02,8.334884054292372184e+02,9.000930432575423765e+02,9.666976810858474209e+02
5.999999999999999778e-01,6.458775937413703332e+02,7.245714617988435293e+02,8.032653298563168391e+02,8.819591979137901490e+02,9.606530659712633451e+02
6.099999999999999867e-01,5.914669839757385716e+02,6.822520986477966289e+02,7.730372133198547999e+02,8.638223279919128572e+02,9.546074426639709145e+02
6.199999999999999956e-01,5.380770303639745862e+02,6.407265791719801200e+02,7.433761279799858812e+02,8.460256767879915287e+02,9.486752255959971762e+02
6.300000000000000044e-01,4.866016223896652377e+02,6.006901507475173503e+02,7.147786791053695197e+02,8.288672074632218028e+02,9.429557358210738585e+02
6.400000000000000133e-01,4.377799889662596229e+02,5.627177691959795993e+02,6.876555494256997463e+02,8.125933296554198932e+02,9.375311098851399265e+02
6.500000000000000222e-01,3.921872206225147579e+02,5.272567271508447675e+02,6.623262336791748339e+02,7.973957402075049004e+02,9.324652467358349668e+02
6.600000000000000311e-01,3.502335704078747085e+02,4.946261103172357707e+02,6.390186502265969466e+02,7.834111901359582362e+02,9.278037300453194121e+02
6.700000000000000400e-01,3.121714689002770911e+02,4.650222535891043663e+02,6.178730382779316415e+02,7.707238229667590304e+02,9.235746076555863056e+02
6.800000000000000488e-01,2.781088291752531063e+02,4.385290893585301433e+02,5.989493495418072371e+02,7.593696097250843877e+02,9.197898699083614247e+02
6.900000000000000577e-01,2.480270109194393058e+02,4.151321196040082668e+02,5.822372282885773984e+02,7.493423369731464163e+02,9.164474456577154342e+02
7.000000000000000666e-01,2.218017549129513100e+02,3.947346982656287082e+02,5.676676416183062202e+02,7.406005849709837321e+02,9.135335283236612440e+02
7.099999999999999645e-01,1.992254727740368310e+02,3.771753677131397353e+02,5.551252626522426681e+02,7.330751575913456008e+02,9.110250525304485336e+02
7.199999999999999734e-01,1.800294557134477884e+02,3.622451322215704295e+02,5.444608087296932126e+02,7.266764852378158821e+02,9.088921617459386653e+02
7.299999999999999822e-01,1.639048183656733499e+02,3.497037476177458757e+02,5.355026768698185151e+02,7.213016061218911545e+02,9.071005353739636803e+02
7.399999999999999911e-01,1.505212865507203901e+02,3.392943339838935799e+02,5.280673814170668265e+02,7.168404288502400732e+02,9.056134762834133198e+02
7.500000000000000000e-01,1.395432402610666998e+02,3.307558535363851320e+02,5.219684668117037063e+02,7.131810800870222238e+02,9.043936933623407413e+02
7.600000000000000089e-01,1.306427092611394016e+02,3.238332183142194935e+02,5.170237273672996707e+02,7.102142364203798479e+02,9.034047454734599114e+02
7.700000000000000178e-01,1.235092688685264193e+02,3.182849868977427263e+02,5.130607049269590334e+02,7.078364229561755110e+02,9.026121409853918749e+02
7.800000000000000266e-01,1.178569852699332614e+02,3.138887663210591654e+02,5.099205473721850694e+02,7.059523284233110871e+02,9.019841094744369911e+02
7.900000000000000355e-01,1.134287074621610572e+02,3.104445502483474115e+02,5.074603930345338654e+02,7.044762358207203761e+02,9.014920786069068299e+02
8.000000000000000444e-01,1.099980968844180751e+02,3.077762975767695366e+02,5.055544982691210976e+02,7.033326989614727154e+02,9.011108996538242764e+02
8.100000000000000533e-01,1.073698309129366635e+02,3.057320907100618115e+02,5.040943505071869595e+02,7.024566103043122212e+02,9.008188701014373692e+02
8.200000000000000622e-01,1.053784206055053403e+02,3.041832160265041125e+02,5.029880114475029131e+02,7.017928068685017706e+02,9.005976022895006281e+02
8.300000000000000711e-01,1.038860560068697652e+02,3.030224880053431207e+02,5.021589200038164904e+02,7.012953520022899738e+02,9.004317840007632867e+02
8.399999999999999689e-01,1.027798438674130921e+02,3.021621007857656878e+02,5.015443577041183403e+02,7.009266146224709928e+02,9.003088715408237022e+02
8.499999999999999778e-01,1.019687420063646073e+02,3.015312437827279837e+02,5.010937455590913601e+02,7.006562473354548501e+02,9.002187491118182834e+02
8.599999999999999867e-01,1.013804296113920174e+02,3.010736674755270883e+02,5.007669053396621734e+02,7.004601432037973154e+02,9.001533810679324006e+02
8.699999999999999956e-01,1.009582896130011278e+02,3.007453363656674696e+02,5.005323831183338825e+02,7.003194298710003523e+02,9.001064766236668220e+02
8.800000000000000044e-01,1.006586221769924236e+02,3.005122616932162600e+02,5.003659012094401533e+02,7.002195407256641602e+02,9.000731802418880534e+02
8.900000000000000133e-01,1.004481598793529429e+02,3.003485687950522447e+02,5.002489777107516034e+02,7.001493866264510189e+02,9.000497955421503775e+02
9.000000000000000222e-01,1.003019163651122625e+02,3.002348238395317139e+02,5.001677313139512080e+02,7.001006387883707021e+02,9.000335462627901961e+02
9.100000000000000311e-01,1.002013712143485549e+02,3.001566220556043731e+02,5.001118728968602341e+02,7.000671237381161518e+02,9.000223745793720127e+02
9.200000000000000400e-01,1.001329735242088361e+02,3.001034238521623934e+02,5.000738741801159790e+02,7.000443245080696215e+02,9.000147748360232072e+02
9.300000000000000488e-01,1.000869340723499619e+02,3.000676153896054643e+02,5.000482967068610378e+02,7.000289780241166682e+02,9.000096593413721848e+02
9.400000000000000577e-01,1.000562693533973402e+02,3.000437650526422999e+02,5.000312607518873733e+02,7.000187564511323899e+02,9.000062521503774633e+02
9.500000000000000666e-01,1.000360587676536568e+02,3.000280457081750001e+02,5.000200326486964286e+02,7.000120195892178572e+02,9.000040065297392857e+02
9.599999999999999645e-01,1.000228774118645845e+02,3.000177935425612645e+02,5.000127096732580299e+02,7.000076258039548520e+02,9.000025419346516173e+02
9.699999999999999734e-01,1.000143701055080214e+02,3.000111767487284169e+02,5.000079833919488692e+02,7.000047900351693215e+02,9.000015966783897738e+02
9.799999999999999822e-01,1.000089365538752730e+02,3.000069506530140302e+02,5.000049647521528868e+02,7.000029788512918003e+02,9.000009929504306001e+02
9.899999999999999911e-01,1.000055022111697411e+02,3.000042794975764195e+02,5.000030567839831406e+02,7.000018340703899185e+02,9.000006113567966395e+02


==> pics/example_bws/example_bws_highlighted.csv <==
t,w
2.500000000000000000e-01,1.395432402610666998e+02
2.600000000000000089e-01,1.505212865507203901e+02
2.700000000000000178e-01,1.639048183656733499e+02
2.799999999999999711e-01,1.800294557134477031e+02
2.899999999999999800e-01,1.992254727740366889e+02
2.999999999999999889e-01,2.218017549129514236e+02
3.099999999999999978e-01,2.480270109194394479e+02
3.200000000000000067e-01,2.781088291752532768e+02
3.299999999999999600e-01,3.121714689002770911e+02
3.399999999999999689e-01,3.502335704078746517e+02
3.499999999999999778e-01,3.921872206225148147e+02


==> pics/example_transmission/nyq_data_0.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,4.151031644010172994e-01,3.035753573660003868e-01,2.809293891899114493e-01,2.761892229963245349e-01,2.746095132425693253e-01,2.740090250635826008e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,3.523356340158964040e-01,2.377545231354417088e-01,2.143172635770934364e-01,2.080414050707608542e-01,2.068772525789800143e-01,2.069491859374063270e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,2.751112750925764905e-01,1.645178318725262490e-01,1.374074016095022943e-01,1.332859560210561123e-01,1.316404189270323211e-01,1.316070680981826224e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,2.154569484295490722e-01,9.778424550083512912e-02,7.681068142341601623e-02,7.037386744721445264e-02,6.957738000052331173e-02,6.871672053982885719e-02
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,1.966217787850249588e-01,7.951398273690635232e-02,5.708875858519255747e-02,5.329011825181441397e-02,5.135180497921715270e-02,5.067265438490715923e-02
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,1.846062478345719682e-01,6.847401481192974537e-02,4.372771639170476565e-02,3.827937448614041061e-02,3.675569381689152565e-02,3.642561281456463407e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.671073885225332623e-01,5.319991024967901661e-02,2.863758426515141536e-02,2.300273175350210295e-02,2.157156864803171439e-02,2.131706499610968447e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.497029274240188612e-01,3.955872370135000982e-02,1.610677942979586025e-02,1.029133940312547749e-02,8.842113553861089340e-03,8.497194842327963904e-03
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.430347624001882534e-01,3.280460438765937792e-02,8.906597263393822850e-03,3.379845935981523001e-03,2.064751927171007591e-03,1.726328635251446562e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.421867248308915088e-01,3.130722236299258998e-02,7.446949085824260475e-03,1.910338987335731108e-03,6.080505405402368731e-04,2.814677933816130996e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.420335184361393166e-01,3.121106007807680771e-02,7.271939453586566578e-03,1.770675075406884496e-03,4.520588424798733271e-04,1.352974975301273017e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.420156324988442742e-01,3.119017602346316892e-02,7.262896543213605630e-03,1.754666194445039058e-03,4.399597001211024978e-04,1.180406397499396436e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.420101636597999040e-01,3.118199057775945457e-02,7.261219683840376866e-03,1.751880866203546537e-03,4.345019844125005233e-04,1.164644963817606480e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.420101636597999317e-01,3.117795064139034650e-02,7.261113438743277415e-03,1.749607458069206509e-03,4.337603299952645609e-04,1.150507128783031868e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.420101636597998207e-01,3.118199057775943722e-02,7.261113438743268741e-03,1.750689230458809739e-03,4.342343637398781461e-04,1.159207189304558997e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.420101636597949635e-01,3.118199057775779617e-02,7.261113438742595669e-03,1.750689230458983862e-03,4.342182109710628806e-04,1.159159492285352151e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.420101636597999317e-01,3.118199057775946151e-02,7.261113438743277415e-03,1.750689230458809739e-03,4.342182109710683016e-04,1.159023732765345220e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.420101636597999040e-01,3.117795064139033956e-02,7.261113438743274813e-03,1.749607458069207377e-03,4.335045603571705789e-04,1.151657611693875560e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.420101636597999040e-01,3.117633173987673784e-02,7.260214345423803353e-03,1.748046027191887258e-03,4.320665885813014745e-04,1.132111535068531952e-04


==> pics/example_transmission/nyq_data_1.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,4.395471827186219760e-01,3.314812560268591279e-01,3.102284601081632398e-01,3.043196771378554044e-01,3.044786518009791054e-01,3.041357531228888744e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,3.680245769692530589e-01,2.543407623263598261e-01,2.282392732138902591e-01,2.205190396698452626e-01,2.196604619368483780e-01,2.197542645576272269e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,2.993986855614948484e-01,1.911999524012112095e-01,1.665451936569034841e-01,1.600126294394503268e-01,1.588576675596577170e-01,1.586339689000492159e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,2.404446949560855307e-01,1.254712191919037101e-01,9.787131104731136566e-02,9.150096000017815534e-02,9.047775805145834294e-02,8.976683047807247628e-02
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,1.997991158917596655e-01,8.735222074823753569e-02,6.152297580378661424e-02,5.466219689355200639e-02,5.360119083850636151e-02,5.343522992606667549e-02
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,1.824406042038129727e-01,6.796185163209730873e-02,4.434720001202627215e-02,3.878972862667635912e-02,3.783128971853600558e-02,3.745196988348841599e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.674217525403026430e-01,5.589965276830066720e-02,3.068393284477361621e-02,2.392644880361305057e-02,2.267542152415572693e-02,2.242152222385286955e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.540513175375192723e-01,4.011219217377413188e-02,1.611485480143850374e-02,1.077057983030791852e-02,9.311991442646475395e-03,9.108179558980411539e-03
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.465794142027439517e-01,3.351490247260987404e-02,9.368290642150733233e-03,3.636128359782300930e-03,2.218197759352550334e-03,1.891547597573404755e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.450115591551082717e-01,3.220081800177519715e-02,7.814351897075095393e-03,1.984738190171247019e-03,6.547079514156739239e-04,2.851423481210999282e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.449341661156825778e-01,3.208833435523845284e-02,7.678649254045548551e-03,1.844804372840946286e-03,4.877573924657127189e-04,1.380555561759910777e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.449243192071424102e-01,3.207454667228964301e-02,7.658249401305733221e-03,1.827815775729258602e-03,4.706881491524713833e-04,1.169270953063822121e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.449243192071425490e-01,3.207313316927756786e-02,7.654653395587895752e-03,1.826033981730155412e-03,4.676564074901180335e-04,1.154690638334772971e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.449243192071425490e-01,3.207221759611780798e-02,7.653744598513150151e-03,1.825104401721947076e-03,4.652449464070498625e-04,1.141322317415973450e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.449243192071425212e-01,3.207313316927756092e-02,7.653744598513148416e-03,1.825222808995217647e-03,4.675742529289902581e-04,1.148108283826265529e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.449243192071361652e-01,3.207313316927440372e-02,7.653744598512169164e-03,1.825222808994782231e-03,4.660752837645469474e-04,1.146440401887730812e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.449243192071424935e-01,3.207313316927755398e-02,7.653744598513148416e-03,1.825222808995218297e-03,4.675142812309496980e-04,1.147341504505574108e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.449243192071424102e-01,3.207221759611780104e-02,7.653744598513141477e-03,1.825104401721946643e-03,4.652485287197797919e-04,1.140268481580968923e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.449243192071424935e-01,3.207099823816907114e-02,7.653433618868231252e-03,1.822718537977960655e-03,4.641893577491350005e-04,1.126371959878739326e-04


==> pics/example_transmission/nyq_data_2.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,6.192475614808442552e-01,5.051770291350108355e-01,4.797381955665554476e-01,4.764285033470676001e-01,4.754402975065061265e-01,4.747543354132341409e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,4.087518648138699362e-01,2.808323176203721960e-01,2.579702104482718417e-01,2.514813901473283431e-01,2.496900601593294300e-01,2.492502131847531555e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,3.190130589260461447e-01,2.051004178289935198e-01,1.827199383978467262e-01,1.770507178541895765e-01,1.772858052982383414e-01,1.768809170655276930e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,2.552763636088500876e-01,1.454685392702498026e-01,1.217844021440748215e-01,1.169840734062760762e-01,1.164868788282473755e-01,1.158988280768798174e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,2.055319526315020351e-01,9.539905044875003626e-02,6.947258572869431659e-02,6.438940063972634076e-02,6.259536659638657852e-02,6.243686464665286484e-02
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,1.804706815929378316e-01,7.029862911207884757e-02,4.836196066256318732e-02,4.244707400031190458e-02,4.086662051343532831e-02,4.064277888008478723e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.675629443068847868e-01,5.415292189314793031e-02,3.164966427908495750e-02,2.560607965026593866e-02,2.395920050809308838e-02,2.366371963275105267e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.509929328808674032e-01,3.986514394493108349e-02,1.619036150551634440e-02,1.063523430804298384e-02,9.309438979566472816e-03,8.998886830105187057e-03
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.446459961574478315e-01,3.311310381450321277e-02,9.188711360146109564e-03,3.366318511977829143e-03,2.003666035321636108e-03,1.740867420910722401e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.430993636679323555e-01,3.124410321120809492e-02,7.595133086599946404e-03,1.928605818854998684e-03,6.077628289653561836e-04,2.836107499810379970e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.430045367928940159e-01,3.120410970887669416e-02,7.454493623410831174e-03,1.742530899539013536e-03,4.571973167998742639e-04,1.330819343304328012e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.429837671893635365e-01,3.120031367870572739e-02,7.442490747388187319e-03,1.728870364063777795e-03,4.453910231453468639e-04,1.193833059453533669e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.429753709474271273e-01,3.118589014551383792e-02,7.436620286653078567e-03,1.723598483941726116e-03,4.437917907093671434e-04,1.169138710788555549e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.429753709474270995e-01,3.118589014551381017e-02,7.435798650901733094e-03,1.720867582347181384e-03,4.418271246225006837e-04,1.154198435198662478e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.429753709474270995e-01,3.118589014551381017e-02,7.436645459375381025e-03,1.723160461567274692e-03,4.428593791456513808e-04,1.157047247415524723e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.429753709474172185e-01,3.118589014551114563e-02,7.436645459375315972e-03,1.723160461567087342e-03,4.427000053875350632e-04,1.157027172867907387e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.429753709474270440e-01,3.118575914629266935e-02,7.436645459375381025e-03,1.723160461567275776e-03,4.427000053875092050e-04,1.157264470784121429e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.429753709474270718e-01,3.118575914629267282e-02,7.434509162695804481e-03,1.721522206074890728e-03,4.417169077475847114e-04,1.152425840686481745e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.429753709474270995e-01,3.118575914629267282e-02,7.433557234887947993e-03,1.720654088872029374e-03,4.404400989516810551e-04,1.136539575166833644e-04


==> pics/example_transmission/nyq_data_3.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,7.179844249592450822e-01,6.006021107552563798e-01,5.760346126135589273e-01,5.687412954125341535e-01,5.667620160577756527e-01,5.662927432926083693e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,5.155090258316550322e-01,4.017913061982363310e-01,3.779395281206837653e-01,3.722550162901517301e-01,3.720141788652610026e-01,3.720562698888471576e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,3.286332175324348515e-01,2.246662546583036713e-01,2.008247359556872280e-01,1.952999459738486432e-01,1.945780880122664480e-01,1.941470673944347136e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,2.644324513225354001e-01,1.586649532252349393e-01,1.358720746762179243e-01,1.318240049802109071e-01,1.302225155025037995e-01,1.300175475000703851e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,2.146762995868570501e-01,1.085669600469362506e-01,8.231019144610852989e-02,7.704995280994338114e-02,7.510987029557456007e-02,7.484200072244293067e-02
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,1.805788972448511553e-01,6.857886215448114053e-02,4.490948587940384734e-02,3.994903149115951874e-02,3.874259615907610366e-02,3.827796186745435758e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.599448100691425734e-01,5.126059008383639093e-02,2.748799168652079489e-02,2.163934947259679026e-02,2.077976156356984433e-02,2.066568034499619705e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.494455093046942740e-01,3.958993384142473621e-02,1.508956872919038281e-02,9.619933606016121616e-03,8.342628694118362984e-03,8.042455572534535843e-03
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.423676522212424245e-01,3.174561231324476984e-02,8.555327223474493842e-03,3.164646994403700567e-03,1.907508615677880022e-03,1.621487140600734195e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.409822704400430227e-01,3.044521431935330244e-02,7.219207583300508643e-03,1.901861574390334691e-03,5.880584755542711192e-04,2.639368149146280621e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.408683788512157531e-01,3.029201843755151974e-02,7.065214929363891616e-03,1.744428908980611825e-03,4.542257653752814319e-04,1.256630034093158860e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.408586219956773355e-01,3.027263327209290394e-02,7.053366116075347400e-03,1.727713219337214268e-03,4.314631531334663962e-04,1.101441865376145458e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.408586219956773078e-01,3.027266802016071595e-02,7.053273247735798550e-03,1.723354650500577958e-03,4.292646407485542601e-04,1.084280771920186184e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.408586219956772800e-01,3.027223528596874672e-02,7.052462250069596768e-03,1.721105094742893336e-03,4.267199540501292543e-04,1.071412220222981663e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.408586219956773355e-01,3.027266802016071942e-02,7.052092360675443761e-03,1.721707110624177625e-03,4.276690472881061983e-04,1.078103820547771780e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.408586219956684260e-01,3.027266802015788488e-02,7.051746257728076957e-03,1.721707110623864941e-03,4.276410069912210048e-04,1.077176718595507536e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.408586219956772800e-01,3.027266802016070901e-02,7.051687948591597692e-03,1.721617413815289916e-03,4.276693277821792078e-04,1.077749826821920904e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.408586219956773078e-01,3.027271841294388796e-02,7.051467173262630436e-03,1.721302639940673878e-03,4.264272858578841861e-04,1.071253266599697462e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.408555702235857465e-01,3.027121409867273780e-02,7.049455550696604247e-03,1.718647338420818292e-03,4.258183104620631839e-04,1.054032856529443665e-04


==> pics/example_transmission/nyq_data_4.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,8.276086306095692402e-01,6.916917258077892594e-01,6.569278855757921809e-01,6.519284633644792937e-01,6.514804043141740886e-01,6.509690079271230889e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,6.679582938852990370e-01,5.427705716811236369e-01,5.067266192101601563e-01,5.016025823015597407e-01,5.009651226322788808e-01,5.005239947897105468e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,4.955370825294851400e-01,3.633141500786251088e-01,3.365406920038821470e-01,3.333999543613294647e-01,3.324224139421764201e-01,3.328163532387512502e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,3.318588627869847318e-01,2.040707841386245058e-01,1.793589765827048321e-01,1.737165315622616890e-01,1.724681173289306368e-01,1.725265342130846979e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,2.563680583671045232e-01,1.336410390853466357e-01,1.061081557726314406e-01,9.907383180987379412e-02,9.749031582555020559e-02,9.741238274760928573e-02
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,1.970264536462838778e-01,7.985086253768457210e-02,5.500308270453949794e-02,4.775431182795387280e-02,4.649061658815448889e-02,4.598141584457136194e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.742554620729744874e-01,5.400488080059554635e-02,2.926562188306770090e-02,2.344244257278490715e-02,2.239201075275187164e-02,2.217077664363972106e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.645640845758297721e-01,4.183987707109922821e-02,1.577919137253158688e-02,9.944056024980574629e-03,8.901629075161990659e-03,8.399188709830718649e-03
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.553354654545381075e-01,3.456591416836139047e-02,9.381086025058117325e-03,3.194072865007093788e-03,1.921278054290816422e-03,1.637873134333065698e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.540825053489079388e-01,3.334505626246243859e-02,8.033277816084611472e-03,2.040708760505564792e-03,6.125059746252062287e-04,2.846207456130921782e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.539223120855302829e-01,3.317022871468627843e-02,7.835804004533229727e-03,1.895458613912492929e-03,4.852415574011838826e-04,1.515062116781705254e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.538990159062053331e-01,3.315463351256432711e-02,7.818714488241682373e-03,1.880131069151462497e-03,4.700691633269772564e-04,1.313456811826361733e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.538990159062053609e-01,3.315463351256433405e-02,7.818714488241685842e-03,1.876161487006953749e-03,4.665691144697677148e-04,1.293704841854542253e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.538921925455366824e-01,3.314271552497825846e-02,7.814343135658241221e-03,1.873661834243228090e-03,4.637515269989782416e-04,1.268443469513212500e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.538921925455367101e-01,3.314801221284860433e-02,7.817399289303738133e-03,1.874411666719652233e-03,4.652879466459845749e-04,1.283566217895980971e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.538921925455260520e-01,3.314801221284543326e-02,7.816241785625307678e-03,1.873986531923701061e-03,4.649869701021782449e-04,1.282419740689565916e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.538921925455367101e-01,3.314799674805619240e-02,7.816329000219795001e-03,1.874312293683519067e-03,4.647429822365510771e-04,1.283554448698546590e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.538917992880625696e-01,3.314144754611695470e-02,7.815332532465864290e-03,1.873048492964127622e-03,4.633663086522892688e-04,1.267013647058933933e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.538865365206391611e-01,3.313914392863569203e-02,7.812705398933462303e-03,1.870091292859453209e-03,4.609563106710575604e-04,1.251635112798403179e-04


==> pics/example_transmission/nyq_data_5.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,8.487151774565319107e-01,7.135031704020373677e-01,6.870009516077261180e-01,6.819212337955217196e-01,6.826518988648236919e-01,6.822250762118244882e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,7.142293712096924319e-01,5.823068036040701667e-01,5.555446010474953678e-01,5.514999620930020052e-01,5.515131046746446497e-01,5.500708027976256576e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,5.504210528341751951e-01,4.346238572047639859e-01,4.061289820113162530e-01,3.978931213328974481e-01,3.980630149717787059e-01,3.984674157019634233e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,4.077010089031851692e-01,2.797003138430276814e-01,2.603854292990595565e-01,2.564161048105533247e-01,2.545731485562591212e-01,2.542628785844399109e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,2.793792583846679278e-01,1.577485231813667566e-01,1.349376340699802168e-01,1.295827294599336266e-01,1.283517162631255537e-01,1.278192833570709619e-01
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,2.093027860411443564e-01,9.276292849784113781e-02,6.768200207325025808e-02,6.303356382432137583e-02,6.143799085114916292e-02,6.086112863733218747e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.735109279755771006e-01,5.750398566313179305e-02,3.214346413665759850e-02,2.690384497791521376e-02,2.601249352339968929e-02,2.549291591299131937e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.550586712589398508e-01,4.163049697921183262e-02,1.629902828686123628e-02,1.141565497782763561e-02,1.025842162870059353e-02,1.000460328087627269e-02
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.485355732974985021e-01,3.465696099832754618e-02,9.484772585280187851e-03,3.767510015267593569e-03,2.483454058668911266e-03,2.100269684088774871e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.470831232460481641e-01,3.278565987099620049e-02,7.735117580489773992e-03,2.049129226603236403e-03,6.709476415454679798e-04,3.312228658861357360e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.469393710622505234e-01,3.262759503360853491e-02,7.572873466364397552e-03,1.877021327906818002e-03,4.933625707067884787e-04,1.472685465693866606e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.469393710622531879e-01,3.260901130572201045e-02,7.552574101101816421e-03,1.863506322520692895e-03,4.720984704356552260e-04,1.254896244033042662e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.469389427255125835e-01,3.260744986907140874e-02,7.549968396184753190e-03,1.859231734076073183e-03,4.694331435690925441e-04,1.234152336773420807e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.469316743984876994e-01,3.260232070466793225e-02,7.545320805440726593e-03,1.854056594089133116e-03,4.660627030029566810e-04,1.208936014380864636e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.469348501007228247e-01,3.260346854416167062e-02,7.546820451349797905e-03,1.856814190190032810e-03,4.682513089937015427e-04,1.218467271446070443e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.469348501007139984e-01,3.260346854415985263e-02,7.546690682802004169e-03,1.856814190190299741e-03,4.681933055861699699e-04,1.215855577014955896e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.469316627195866864e-01,3.260164516717812405e-02,7.545970951578539858e-03,1.856412387009387637e-03,4.678258599554487029e-04,1.215053918011321023e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.469302268181524040e-01,3.260189189704236490e-02,7.544755487645474559e-03,1.853802247725780741e-03,4.662989994112038327e-04,1.202692116287479426e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.469249736048146293e-01,3.259704311036341895e-02,7.541738343595316349e-03,1.848406860502281330e-03,4.632887353442310496e-04,1.170939235240911838e-04


==> pics/example_transmission/nyq_data_6.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,8.612377646792207520e-01,7.110968254069405248e-01,6.934802158917829917e-01,6.845700760598529833e-01,6.819682262022823682e-01,6.815568594319911799e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,7.237291590989497481e-01,6.095827791947731056e-01,5.832030292832556251e-01,5.791107804680315496e-01,5.770932001635455944e-01,5.770632244599041005e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,5.938146260905735607e-01,4.801935636097990345e-01,4.539614362495139055e-01,4.513108259859063831e-01,4.505640437405600274e-01,4.505182677701702332e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,4.654166513225680424e-01,3.545263047351564500e-01,3.306159812358013261e-01,3.241258635653685438e-01,3.223143735048468739e-01,3.216686796749755883e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,3.380569787080346389e-01,2.184029653942752280e-01,1.942715043922370322e-01,1.878513401065763921e-01,1.869294151718690900e-01,1.864116570743209189e-01
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,2.389592303651821847e-01,1.160269556109924105e-01,8.886867106498974600e-02,8.284628783900863103e-02,8.154541717915533838e-02,8.146006003932201867e-02
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,1.857500950432783848e-01,6.744625296414819005e-02,4.087837686470816023e-02,3.419500455090709878e-02,3.283702085652158431e-02,3.263724744565157931e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.637471136385535708e-01,4.428887187649439144e-02,1.816721278071678838e-02,1.272008500439375869e-02,1.109585809428248644e-02,1.062455451683508821e-02
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.556083119391246661e-01,3.547427501614816570e-02,9.658939052162269362e-03,3.717420240694620411e-03,2.352665095095094437e-03,2.040325590331661543e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.539502407375747672e-01,3.389533938272425162e-02,8.224252653331856969e-03,2.172763008071222374e-03,6.765542481468335943e-04,3.223074134528756442e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.537721323108872107e-01,3.374235400674917978e-02,7.998031847116825535e-03,1.997914459244303116e-03,4.949790676095527139e-04,1.510873903274040776e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.537516665993985676e-01,3.374189031911639658e-02,7.977964128244603020e-03,1.966689589827670843e-03,4.795990255578732415e-04,1.314167346523380448e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.537516665993985954e-01,3.373812692505652466e-02,7.968885866264326101e-03,1.964304227049377613e-03,4.773144866338493238e-04,1.286530295928786877e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.537527092262581108e-01,3.373808532394113185e-02,7.964332527387768187e-03,1.962198531452801105e-03,4.759637033122267455e-04,1.254088585896412540e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.537527092262581385e-01,3.373968729311281611e-02,7.967263905944575036e-03,1.963259156538021445e-03,4.772498580717276151e-04,1.271561538008745022e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.537527092262483130e-01,3.373861348425761381e-02,7.967511458496121315e-03,1.963259156538507168e-03,4.771142762772024497e-04,1.270130387705901845e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.537528215667499643e-01,3.373866590982053243e-02,7.966584612585248665e-03,1.963271638814887646e-03,4.770851296610311289e-04,1.269057200360468643e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.537528215667499087e-01,3.373689423876750221e-02,7.963236001964409810e-03,1.962425782291682234e-03,4.754979803238177467e-04,1.243052256034737110e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.537341173766566260e-01,3.373042811600916735e-02,7.958417180362092197e-03,1.955193165923776490e-03,4.716492695345690721e-04,1.209593733368732622e-04


==> pics/example_transmission/nyq_data_7.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,8.944373261764255734e-01,7.499588041133995464e-01,7.301219786581197857e-01,7.246665588835978777e-01,7.248332370120865731e-01,7.242550702900685256e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,7.896358303107544607e-01,6.596515781770364573e-01,6.356142941286690995e-01,6.264546332135958462e-01,6.247344248749444606e-01,6.241260108980791754e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,6.681508763108923166e-01,5.466002935959624054e-01,5.151882864005904450e-01,5.093203157291917860e-01,5.081860017115888972e-01,5.080075991453727458e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,5.282343194056953184e-01,4.180080543640309898e-01,3.940551613098066119e-01,3.836780589167781419e-01,3.825703612310368262e-01,3.824660816814415276e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,4.244988982918440068e-01,2.963553873161982599e-01,2.667436133411681398e-01,2.632447080846772591e-01,2.603688029632790224e-01,2.605060780607873494e-01
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,2.968324144849848190e-01,1.750108807641249098e-01,1.481766448200129704e-01,1.433181078875005732e-01,1.408393191847152059e-01,1.408392498074079457e-01
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,2.072448264500135195e-01,8.481513554835796997e-02,5.869248328704701478e-02,5.260522455922692769e-02,5.102576442357213693e-02,5.087230072290745836e-02
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.709416955299007390e-01,4.745442947630484909e-02,2.102298310121621799e-02,1.531837504099566039e-02,1.356738142586205384e-02,1.321272448947700094e-02
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.591931592063538792e-01,3.711748748029747302e-02,1.015747065390171580e-02,3.980874154739808338e-03,2.564223739086373723e-03,2.246242609932928673e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.567635495926466283e-01,3.490186137997754873e-02,8.232073618876532828e-03,2.213372383952289142e-03,7.521021896194406359e-04,3.484573503894884618e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.565673642352139461e-01,3.467115584906266257e-02,7.995714847258972302e-03,1.993322651453937298e-03,5.387688979740852969e-04,1.706654214463884417e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.565552112702578436e-01,3.463319193464017842e-02,7.980173587456878409e-03,1.970304672437629429e-03,5.197505407743372319e-04,1.479984386506370418e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.565515048781393470e-01,3.462111021777958958e-02,7.979272691303324408e-03,1.964641063514711329e-03,5.128608114401240429e-04,1.417879710142323074e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.565481143514428075e-01,3.461248090953878559e-02,7.972357445747497301e-03,1.958246277440939005e-03,5.067128066511672859e-04,1.359413624589052478e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.565500046800977207e-01,3.462153148155184407e-02,7.977430167574656172e-03,1.959862785764956289e-03,5.102579445244605607e-04,1.394140319501429475e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.565506096366922062e-01,3.462181379463137587e-02,7.976955235044191558e-03,1.960140558097847423e-03,5.098536611686978063e-04,1.391205474467461210e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.565485461948716017e-01,3.462181379463244446e-02,7.976463954510074755e-03,1.960822059023012258e-03,5.092652005169895791e-04,1.393364808432181838e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.565468767791609039e-01,3.461438475414913007e-02,7.972373328013317509e-03,1.958152946307334906e-03,5.060818053289157722e-04,1.356334229771284411e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.565451556681750345e-01,3.460638691621195639e-02,7.965385748276447922e-03,1.954540498281366525e-03,4.991094268816020831e-04,1.305013480834672042e-04


==> pics/example_transmission/nyq_data_8.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,8.777974214789813212e-01,7.418590160553499846e-01,7.151146777540031696e-01,7.121748575006171533e-01,7.118507698509854986e-01,7.120813298342419939e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,7.889291569042233832e-01,6.628668962493183825e-01,6.326644783920509774e-01,6.283921344172065382e-01,6.258957459063358986e-01,6.256973130758189949e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,6.701434889525965666e-01,5.543738626587809692e-01,5.331266926414597318e-01,5.262382592775720624e-01,5.258187199749048135e-01,5.255031526063362879e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,5.892864577165018991e-01,4.573821003224067816e-01,4.283838832997265977e-01,4.245692690515027179e-01,4.234980667034888846e-01,4.236696800486984271e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,4.687897323157040885e-01,3.537504088299386895e-01,3.278956504131579353e-01,3.210669727429095177e-01,3.188410281899394239e-01,3.182087058075504515e-01
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,3.568030420559143434e-01,2.462964102283578538e-01,2.189592091204973223e-01,2.116732989098778772e-01,2.086524973435157637e-01,2.088620984284386695e-01
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,2.440722311955435819e-01,1.324311601335838862e-01,1.086364549052773326e-01,1.036544167038434827e-01,1.026678796132761001e-01,1.025136618698540003e-01
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,1.765532499252651655e-01,5.874941746566593459e-02,3.370099938073216339e-02,2.816408869694091849e-02,2.727147218236625897e-02,2.704810354762767280e-02
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.531083260365401488e-01,3.418984694060324403e-02,1.091412368510411533e-02,5.265494984287752769e-03,3.858716977170268628e-03,3.506668614287172889e-03
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.494134051920446293e-01,3.171077427647940594e-02,7.914535613790485771e-03,2.158704891354810279e-03,7.798179763587641602e-04,4.398370849177126699e-04
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.490930986491171006e-01,3.139084214025071595e-02,7.661415041765024143e-03,1.918782808955981148e-03,5.345310674951200434e-04,1.823400203085324901e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.490674640685617780e-01,3.134648628271749504e-02,7.621782664134139733e-03,1.876284913258671793e-03,4.996340403049323456e-04,1.461106752936511526e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.490593855965444692e-01,3.133278312206923960e-02,7.618063897706714091e-03,1.870269552503048228e-03,4.924522958441757570e-04,1.385915668346646840e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.490585825265051956e-01,3.132258277520193201e-02,7.610998956719685141e-03,1.864845997418970291e-03,4.865131308058413058e-04,1.306775511015014521e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.490621618016925720e-01,3.132797227534300788e-02,7.612321913491724990e-03,1.866138536304808764e-03,4.909973914520321002e-04,1.339691769128358392e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.490588761397724504e-01,3.132488531437377377e-02,7.610446170296908397e-03,1.865194546295515041e-03,4.902554342252274855e-04,1.325142936057066134e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.490537582138936890e-01,3.132774589904745166e-02,7.608083452351493796e-03,1.863847809296273732e-03,4.910763688816953843e-04,1.325946369635109460e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.490501789387063680e-01,3.132235639890638274e-02,7.606942685787135630e-03,1.861419386041193811e-03,4.854295236014213931e-04,1.299644512039091330e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.490376535557758619e-01,3.132106863189797891e-02,7.598266702806740110e-03,1.854627986621418647e-03,4.764213058758726832e-04,1.232456520309229233e-04


==> pics/example_transmission/nyq_data_9.csv <==
b3, b4, b5, b6, b7, b8, q3, q4, q5, q6, q7, q8
1.200000000000000000e+03,1.600000000000000000e+03,2.000000000000000000e+03,2.400000000000000000e+03,2.800000000000000000e+03,3.200000000000000000e+03,9.334786528149837670e-01,7.902825576996136414e-01,7.663486911424441939e-01,7.588452345001326371e-01,7.566927300681361990e-01,7.567632322323011307e-01
1.800000000000000000e+03,2.400000000000000000e+03,3.000000000000000000e+03,3.600000000000000000e+03,4.200000000000000000e+03,4.800000000000000000e+03,8.478441814460438986e-01,7.172568681576236838e-01,6.930721325368008889e-01,6.875903867475299247e-01,6.846849475669497531e-01,6.849382992203401077e-01
2.400000000000000000e+03,3.200000000000000000e+03,4.000000000000000000e+03,4.800000000000000000e+03,5.600000000000000000e+03,6.400000000000000000e+03,7.495279721111574034e-01,6.220511056592407106e-01,5.976105761996268750e-01,5.897459091938761500e-01,5.893075879722688981e-01,5.884502098178355789e-01
3.000000000000000000e+03,4.000000000000000000e+03,5.000000000000000000e+03,6.000000000000000000e+03,7.000000000000000000e+03,8.000000000000000000e+03,6.513152024726942546e-01,5.287086119920318961e-01,4.959651451121587229e-01,4.902974675726555209e-01,4.883792039009162700e-01,4.885480397845786138e-01
3.600000000000000000e+03,4.800000000000000000e+03,6.000000000000000000e+03,7.200000000000000000e+03,8.400000000000000000e+03,9.600000000000000000e+03,5.343264690401082762e-01,4.150084287378141279e-01,3.878614128797869265e-01,3.808616535815808057e-01,3.805772293883382118e-01,3.798155543907141274e-01
4.200000000000000000e+03,5.600000000000000000e+03,7.000000000000000000e+03,8.400000000000000000e+03,9.800000000000000000e+03,1.120000000000000000e+04,4.235949610265621890e-01,3.083336923206739799e-01,2.867411135906382524e-01,2.791947468575363134e-01,2.777888127158223974e-01,2.776547602064367015e-01
4.800000000000000000e+03,6.400000000000000000e+03,8.000000000000000000e+03,9.600000000000000000e+03,1.120000000000000000e+04,1.280000000000000000e+04,3.190472167581904217e-01,2.052250339424090131e-01,1.824211169788317599e-01,1.757596756111516334e-01,1.744382339433069307e-01,1.744974898606013181e-01
5.400000000000000000e+03,7.200000000000000000e+03,9.000000000000000000e+03,1.080000000000000000e+04,1.260000000000000000e+04,1.440000000000000000e+04,2.158490627681667051e-01,1.063470171328713826e-01,7.928366139424483650e-02,7.343932094959564061e-02,7.230486540253402983e-02,7.196877374600538224e-02
6.000000000000000000e+03,8.000000000000000000e+03,1.000000000000000000e+04,1.200000000000000000e+04,1.400000000000000000e+04,1.600000000000000000e+04,1.615861056806974783e-01,4.792111458189857176e-02,2.161333281054506755e-02,1.595377038033567174e-02,1.420335017981152678e-02,1.386114823293384778e-02
6.600000000000000000e+03,8.800000000000000000e+03,1.100000000000000000e+04,1.320000000000000000e+04,1.540000000000000000e+04,1.760000000000000000e+04,1.503550371545252506e-01,3.496953309162663392e-02,9.072324313718089367e-03,3.396347989475152068e-03,1.873509507464273059e-03,1.539555071730911318e-03
7.200000000000000000e+03,9.600000000000000000e+03,1.200000000000000000e+04,1.440000000000000000e+04,1.680000000000000000e+04,1.920000000000000000e+04,1.495742377234123011e-01,3.375598483309298625e-02,7.828563195230165556e-03,2.053785931624150900e-03,6.775137107207535470e-04,3.220786743718147402e-04
7.800000000000000000e+03,1.040000000000000000e+04,1.300000000000000000e+04,1.560000000000000000e+04,1.820000000000000000e+04,2.080000000000000000e+04,1.494456356909595884e-01,3.361037295469058300e-02,7.698888928626690387e-03,1.936412522321508079e-03,5.297349971091075416e-04,1.831746867732792557e-04
8.400000000000000000e+03,1.120000000000000000e+04,1.400000000000000000e+04,1.680000000000000000e+04,1.960000000000000000e+04,2.240000000000000000e+04,1.494168905099812761e-01,3.357901085876685565e-02,7.663660733864369537e-03,1.908746731571583271e-03,5.014213656521859883e-04,1.590600640775270691e-04
9.000000000000000000e+03,1.200000000000000000e+04,1.500000000000000000e+04,1.800000000000000000e+04,2.100000000000000000e+04,2.400000000000000000e+04,1.494076903361356012e-01,3.356210492970596732e-02,7.655827067449445800e-03,1.899056467398467897e-03,4.948906748830899510e-04,1.487427374853096305e-04
9.600000000000000000e+03,1.280000000000000000e+04,1.600000000000000000e+04,1.920000000000000000e+04,2.240000000000000000e+04,2.560000000000000000e+04,1.494127136524578681e-01,3.356560726295899216e-02,7.656674775984935628e-03,1.902297665506623827e-03,4.960208858805082843e-04,1.539802606516606416e-04
1.020000000000000000e+04,1.360000000000000000e+04,1.700000000000000000e+04,2.040000000000000000e+04,2.380000000000000000e+04,2.720000000000000000e+04,1.494127136524476263e-01,3.356425631986313662e-02,7.655826282580923195e-03,1.903211733340178652e-03,4.935807687438286588e-04,1.519906276953050079e-04
1.080000000000000000e+04,1.440000000000000000e+04,1.800000000000000000e+04,2.160000000000000000e+04,2.520000000000000000e+04,2.880000000000000000e+04,1.494127136524578681e-01,3.356461927018246361e-02,7.655337082287633210e-03,1.902275457443236215e-03,4.923265847735986463e-04,1.504578919342013283e-04
1.140000000000000000e+04,1.520000000000000000e+04,1.900000000000000000e+04,2.280000000000000000e+04,2.660000000000000000e+04,3.040000000000000000e+04,1.493985123145632754e-01,3.355824873965437827e-02,7.652094447846302487e-03,1.896283110487409062e-03,4.882920764317750595e-04,1.428963182130691442e-04
1.200000000000000000e+04,1.600000000000000000e+04,2.000000000000000000e+04,2.400000000000000000e+04,2.800000000000000000e+04,3.200000000000000000e+04,1.493936190883648485e-01,3.355184284340278350e-02,7.650208357486469601e-03,1.885222553297528220e-03,4.807559700398172714e-04,1.344870328050903788e-04


==> pics/example_transmission/sod_data_0.csv <==
b,NMSE
6.418090030385624232e+02,3.590144700346699080e-01
1.785035288793888640e+03,6.243972534264861235e-02
2.951271019190726292e+03,2.603563141320630950e-02
4.125968780056033211e+03,1.100998386176822545e-02
5.297608025545870987e+03,7.224344449623532581e-03
6.472889907977047187e+03,3.651604627187553329e-03
7.650876644531830607e+03,2.566492986124681557e-03
8.824980404672358418e+03,2.336741030137823912e-03
1.000366018794293086e+04,1.593156211304193413e-03
1.117717140029170150e+04,1.066565835834370254e-03


==> pics/example_transmission/sod_data_1.csv <==
b,NMSE
7.843370684486732216e+02,4.195420983908307866e-01
2.192184802105597555e+03,7.826931372897978634e-02
3.628361382070575019e+03,2.037187200321591632e-02
5.069041039364185053e+03,1.214458763704173369e-02
6.512334909619682549e+03,6.945001895002676263e-03
7.958873858421990917e+03,3.791690223370602301e-03
9.408711878001508012e+03,2.830766101225998688e-03
1.085755210678551703e+04,1.908026110704004723e-03
1.230683604901999206e+04,1.353025648440099029e-03
1.375045095129270703e+04,1.066682373776671293e-03


==> pics/example_transmission/sod_data_2.csv <==
b,NMSE
9.288792435768881433e+02,3.452036851689401220e-01
2.590943406972878165e+03,5.684555620675387638e-02
4.291378425599227739e+03,2.913481927049547254e-02
5.996250314580921440e+03,1.178082924446814152e-02
7.709044351481572448e+03,6.387811358642993091e-03
9.422874335440430514e+03,4.179983127495584365e-03
1.112930798594538464e+04,2.707290786643461959e-03
1.284954300814101589e+04,1.946327800536824413e-03
1.455997828064738678e+04,1.518855328063269203e-03
1.627340474168239234e+04,1.071793408098010167e-03


==> pics/example_transmission/sod_data_3.csv <==
b,NMSE
1.071202604578267255e+03,3.193727374626391113e-01
2.993770396713129685e+03,5.479424764825616134e-02
4.959642970322742258e+03,2.084078515549118299e-02
6.932312685914431313e+03,1.135455437804798288e-02
8.911493132558676734e+03,6.299910180046957957e-03
1.089219693616346740e+04,3.609979165986205822e-03
1.287017054105717034e+04,1.905923613199440782e-03
1.485802132540320781e+04,1.606378966085966536e-03
1.684155670012329938e+04,1.148685243178854858e-03
1.882118498919752528e+04,7.485565956354505151e-04


==> pics/example_transmission/sod_data_4.csv <==
b,NMSE
1.212205362434467588e+03,4.041498744349279471e-01
3.396927186859882113e+03,7.035202132402045005e-02
5.622907347109140574e+03,2.739347752603722361e-02
7.864563802118262174e+03,1.376854113256337393e-02
1.010833639151503121e+04,7.000118988431145578e-03
1.235404885909737277e+04,3.623180162873629231e-03
1.460097685307175743e+04,2.555455003363613087e-03
1.684935291122418857e+04,1.611911626161388524e-03
1.909854018613861263e+04,1.302337499801180026e-03
2.134474610004444185e+04,9.555490296832594129e-04


==> pics/example_transmission/sod_data_5.csv <==
b,NMSE
1.364675733324153271e+03,3.161512752405926108e-01
3.814232270000239623e+03,5.563878935384178326e-02
6.301297965610321626e+03,1.393965424733330412e-02
8.819797143374049483e+03,5.837455324715113379e-03
1.133283088694814978e+04,3.365941428763357182e-03
1.385753048666942959e+04,2.419235828128912281e-03
1.637272786498249843e+04,1.756229170565045154e-03
1.889523297137283953e+04,1.377102184973758589e-03
2.140985720604894595e+04,1.136826033193733638e-03
2.393628262207429361e+04,7.591398529651505883e-04


==> pics/example_transmission/sod_data_6.csv <==
b,NMSE
1.496496532954088480e+03,2.641691170768405983e-01
4.198378442325241849e+03,5.229332202770978211e-02
6.960292200300135846e+03,2.031812269734435336e-02
9.726813821358929999e+03,1.108482046882733330e-02
1.250716632409400881e+04,5.278566052083539899e-03
1.529005026001497572e+04,3.704137953249656869e-03
1.806719192783694962e+04,2.534968951486455020e-03
2.084990315891915088e+04,1.521779797895573194e-03
2.363502036988152395e+04,1.293386646053260036e-03
2.641665895064437791e+04,9.126933482808365821e-04


==> pics/example_transmission/sod_data_7.csv <==
b,NMSE
1.648819543348991601e+03,3.701333580561967929e-01
4.621351321924707008e+03,6.779109365021039613e-02
7.658273309710039939e+03,3.023801465969498323e-02
1.070601465149857177e+04,1.295302059413771731e-02
1.376306580458238932e+04,6.650669950726417409e-03
1.682728134208922711e+04,3.902598333341736770e-03
1.988126105978826672e+04,2.494755204579402006e-03
2.294833579245890724e+04,2.041370227355345304e-03
2.600844780888515743e+04,1.092848505366222607e-03
2.907079913439299708e+04,1.078244871140177042e-03


==> pics/example_transmission/sod_data_8.csv <==
b,NMSE
1.793203458933304091e+03,2.952759758863778283e-01
5.015120498338004836e+03,6.300853329294227312e-02
8.308848548068473974e+03,2.046726600541069058e-02
1.162114699412915616e+04,8.479648327462334378e-03
1.493886081815097532e+04,4.974098961712935564e-03
1.825708359586299412e+04,2.698572975631151599e-03
2.157888653382350822e+04,2.230635397518142445e-03
2.489550012118823724e+04,1.450769616806480864e-03
2.822049848104724879e+04,1.145068501929143385e-03
3.155569830353697034e+04,7.152742370410766640e-04


==> pics/example_transmission/sod_data_9.csv <==
b,NMSE
1.944561795440520200e+03,3.093245441953815233e-01
5.441199655599158177e+03,6.755297069510143859e-02
9.019036078759592783e+03,2.511473249301510863e-02
1.260117917188305728e+04,1.103574123643016013e-02
1.619902006756184892e+04,7.277970455469609003e-03
1.979663758946738744e+04,4.533857359419789582e-03
2.340156937415612629e+04,2.927021514314315665e-03
2.699967068482872492e+04,1.966711937109927744e-03
3.060583073360569688e+04,1.519289550876509612e-03
3.421062340294830938e+04,1.187797004503148056e-03


==> pics/plots/plot_data/tx_bw_0.csv <==
t,B
1.232846739442065853e-03,9.473222736905409391e+00
1.321941148466028622e-03,9.332601383976474096e+00
1.417474162926804808e-03,9.100622125302397336e+00
1.519911082952933243e-03,8.881418771163261283e+00
1.629750834620643553e-03,8.864717248199754707e+00
1.747528400007682938e-03,8.849763974927451926e+00
1.873817422860383055e-03,8.837094074016723866e+00
2.009233002565048026e-03,8.796173081077439448e+00
2.154434690031884272e-03,8.620744190522575678e+00
2.310129700083160455e-03,8.356499657488182464e+00
2.477076355991711300e-03,8.038209040821261198e+00
2.656087782946686768e-03,7.693152119766770269e+00
2.848035868435802066e-03,7.603449102781587143e+00
3.053855508833415357e-03,7.538065400288865625e+00
3.274549162877728528e-03,7.475307542645977854e+00
3.511191734215130845e-03,7.262062560298751634e+00
3.764935806792467539e-03,6.993091544723962549e+00
4.037017258596553408e-03,6.949477084154538353e+00
4.328761281083057418e-03,6.904801838360318023e+00
4.641588833612782412e-03,6.859223171217446513e+00
4.977023564332113716e-03,6.812932898116914160e+00
5.336699231206312212e-03,6.766161952512134370e+00
5.722367659350220161e-03,6.629496918632886704e+00
6.135907273413176120e-03,6.324956834306175502e+00
6.579332246575681983e-03,6.200485120284727536e+00
7.054802310718645032e-03,6.157068387136643395e+00
7.564633275546290940e-03,6.115026944914593976e+00
8.111308307896872294e-03,6.074940234675818118e+00
8.697490026177834635e-03,6.037486904674262078e+00
9.326033468832199691e-03,5.718501029797827151e+00
1.000000000000000021e-02,5.492290359027864888e+00
1.072267222010323158e-02,5.467089425328908625e+00
1.149756995397735633e-02,5.442694161461971269e+00
1.232846739442065853e-02,5.419479565694573786e+00
1.321941148466029316e-02,5.397889092540553158e+00
1.417474162926805545e-02,5.378447294433205350e+00
1.519911082952933937e-02,5.361775652222299016e+00
1.629750834620644420e-02,5.323491685741952750e+00
1.747528400007683849e-02,5.244703873302920094e+00
1.873817422860384052e-02,5.165193398918341394e+00
2.009233002565046985e-02,5.085269930013629036e+00
2.154434690031884619e-02,5.005278118329355763e+00
2.310129700083160542e-02,4.925600024739873461e+00
2.477076355991711387e-02,4.854537923593683857e+00
2.656087782946686682e-02,4.814206511921187648e+00
2.848035868435801893e-02,4.775245174251744551e+00
3.053855508833415444e-02,4.738092271896885421e+00
3.274549162877728181e-02,4.699909277319426870e+00
3.511191734215130672e-02,4.664581205969402511e+00
3.764935806792467365e-02,4.632883396466405124e+00
4.037017258596555663e-02,4.605624517650388050e+00
4.328761281083059326e-02,4.572136304614191182e+00
4.641588833612779463e-02,4.540990925385067989e+00
4.977023564332111460e-02,4.517650236754805704e+00
5.336699231206309957e-02,4.503840469992478113e+00
5.722367659350217212e-02,4.501702483569299140e+00
6.135907273413172824e-02,4.513944453140616098e+00
6.579332246575682330e-02,4.579554995362869363e+00
7.054802310718645553e-02,4.695203190415417005e+00
7.564633275546291113e-02,4.838986170421624600e+00
8.111308307896872294e-02,4.975033943516528723e+00
8.697490026177834288e-02,5.062682318750757915e+00
9.326033468832199691e-02,5.174649599538960310e+00
1.000000000000000056e-01,5.317927929994923808e+00
1.072267222010323123e-01,5.469236884861637726e+00
1.149756995397735598e-01,5.436298618876000077e+00
1.232846739442065853e-01,5.411380892147591659e+00
1.321941148466028726e-01,5.396303117380809589e+00
1.417474162926804782e-01,5.445742630420533636e+00
1.519911082952933035e-01,5.516259008486728455e+00
1.629750834620645183e-01,5.607021985682542287e+00
1.747528400007684890e-01,5.723400968107690723e+00
1.873817422860384885e-01,5.872649921015504759e+00
2.009233002565047888e-01,6.064829138721425927e+00
2.154434690031884481e-01,6.314330765401019896e+00
2.310129700083160542e-01,6.642525525762204452e+00
2.477076355991711387e-01,7.082625517077973498e+00
2.656087782946686682e-01,7.689277615791827891e+00
2.848035868435802032e-01,8.559293495324830303e+00
3.053855508833415722e-01,8.705304673532930693e+00
3.274549162877728459e-01,8.725119346731478487e+00
3.511191734215131088e-01,8.802441541731621300e+00
3.764935806792467643e-01,9.012651405427742901e+00
4.037017258596553582e-01,9.282400907662278655e+00


==> pics/plots/plot_data/tx_bw_1.csv <==
t,B
1.072267222010323115e-03,9.391748963250766025e+00
1.149756995397735633e-03,9.076661200928937134e+00
1.232846739442065853e-03,8.768705682774845300e+00
1.321941148466028622e-03,8.468648884387818043e+00
1.417474162926804808e-03,8.662928726154760284e+00
1.519911082952933243e-03,8.235396353364942357e+00
1.629750834620643553e-03,8.138954020544705514e+00
1.747528400007682938e-03,8.145895821204698350e+00
1.873817422860383055e-03,8.149804027364879744e+00
2.009233002565048026e-03,8.079951719358783535e+00
2.154434690031884272e-03,7.985710705959168543e+00
2.310129700083160455e-03,7.839585833132272086e+00
2.477076355991711300e-03,7.692286476404359696e+00
2.656087782946686768e-03,7.614399931434864044e+00
2.848035868435802066e-03,7.562305956124611761e+00
3.053855508833415357e-03,7.510119642533779505e+00
3.274549162877728528e-03,7.458228841215211347e+00
3.511191734215130845e-03,7.353633590181229529e+00
3.764935806792467539e-03,7.182475881187995626e+00
4.037017258596553408e-03,6.998397222872190682e+00
4.328761281083057418e-03,6.859657827275525754e+00
4.641588833612782412e-03,6.720722890986545295e+00
4.977023564332113716e-03,6.596660189522437712e+00
5.336699231206312212e-03,6.514924991592810244e+00
5.722367659350220161e-03,6.433414658952090193e+00
6.135907273413176120e-03,6.352633764473139877e+00
6.579332246575681983e-03,6.272623411365991331e+00
7.054802310718645032e-03,6.193856029710094191e+00
7.564633275546290940e-03,6.117786995659024285e+00
8.111308307896872294e-03,6.045253791683342648e+00
8.697490026177834635e-03,5.898174140160466372e+00
9.326033468832199691e-03,5.706722849699795042e+00
1.000000000000000021e-02,5.540910710936826078e+00
1.072267222010323158e-02,5.493205860665079321e+00
1.149756995397735633e-02,5.444678123802145997e+00
1.232846739442065853e-02,5.395529397195966581e+00
1.321941148466029316e-02,5.345997489736475927e+00
1.417474162926805545e-02,5.296360443206706847e+00
1.519911082952933937e-02,5.246941573498447475e+00
1.629750834620644420e-02,5.188006980650976985e+00
1.747528400007683849e-02,5.114254746761101700e+00
1.873817422860384052e-02,5.023239151158510829e+00
2.009233002565046985e-02,4.927167133053826475e+00
2.154434690031884619e-02,4.832197288104671529e+00
2.310129700083160542e-02,4.754160836008296975e+00
2.477076355991711387e-02,4.715447171388124303e+00
2.656087782946686682e-02,4.678515061302888078e+00
2.848035868435801893e-02,4.643951725748350690e+00
3.053855508833415444e-02,4.612443777480677021e+00
3.274549162877728181e-02,4.584798559603977530e+00
3.511191734215130672e-02,4.561972435494145550e+00
3.764935806792467365e-02,4.550991788172839669e+00
4.037017258596555663e-02,4.557561676237652293e+00
4.328761281083059326e-02,4.522637984045466908e+00
4.641588833612779463e-02,4.491795735436005188e+00
4.977023564332111460e-02,4.466024466594236131e+00
5.336699231206309957e-02,4.446506669412747748e+00
5.722367659350217212e-02,4.434672990614264343e+00
6.135907273413172824e-02,4.432279486938992541e+00
6.579332246575682330e-02,4.476023577177337565e+00
7.054802310718645553e-02,4.545639319729027683e+00
7.564633275546291113e-02,4.634954334598727854e+00
8.111308307896872294e-02,4.749455132289963188e+00
8.697490026177834288e-02,4.887306568397166373e+00
9.326033468832199691e-02,4.856379063203254631e+00
1.000000000000000056e-01,4.832326736555117463e+00
1.072267222010323123e-01,4.816710436836492804e+00
1.149756995397735598e-01,4.811444115188324488e+00
1.232846739442065853e-01,4.818914944230548336e+00
1.321941148466028726e-01,4.846226574098938755e+00
1.417474162926804782e-01,4.829214550671149020e+00
1.519911082952933035e-01,4.819212994677791073e+00
1.629750834620645183e-01,4.817848823064950103e+00
1.747528400007684890e-01,4.827134203481984187e+00
1.873817422860384885e-01,4.849598189820035543e+00
2.009233002565047888e-01,4.888478726345621972e+00
2.154434690031884481e-01,4.948009632632309973e+00
2.310129700083160542e-01,5.010032037265430560e+00
2.477076355991711387e-01,5.076672929573139648e+00
2.656087782946686682e-01,5.174121103643329889e+00
2.848035868435802032e-01,5.311906144962627252e+00
3.053855508833415722e-01,5.382951384520208826e+00
3.274549162877728459e-01,5.516246539312707142e+00
3.511191734215131088e-01,5.680473341298347911e+00
3.764935806792467643e-01,5.884767402972643779e+00
4.037017258596553582e-01,6.142056844785533265e+00
4.328761281083057244e-01,6.305067620354583902e+00
4.641588833612781961e-01,6.404067627667737739e+00
4.977023564332113681e-01,6.531870515265198129e+00
5.336699231206312177e-01,6.696605784506173720e+00
5.722367659350220404e-01,6.909530784919845736e+00
6.135907273413175878e-01,7.186723364008864579e+00
6.579332246575682053e-01,7.552012390593705327e+00


==> pics/plots/plot_data/tx_bw_2.csv <==
t,B
1.072267222010323115e-03,9.476166267580994784e+00
1.149756995397735633e-03,9.343014073517402096e+00
1.232846739442065853e-03,9.081863007176147917e+00
1.321941148466028622e-03,8.823170184305313413e+00
1.417474162926804808e-03,8.450973233465351342e+00
1.519911082952933243e-03,8.266147312342329911e+00
1.629750834620643553e-03,8.096784959787724389e+00
1.747528400007682938e-03,7.929693119100994281e+00
1.873817422860383055e-03,8.319071434980957136e+00
2.009233002565048026e-03,8.237912156144620468e+00
2.154434690031884272e-03,8.094902759881797749e+00
2.310129700083160455e-03,7.929940299673623016e+00
2.477076355991711300e-03,7.763826257040245871e+00
2.656087782946686768e-03,7.596714547522901206e+00
2.848035868435802066e-03,7.428281434174268227e+00
3.053855508833415357e-03,7.260411629288221036e+00
3.274549162877728528e-03,7.134861440740879246e+00
3.511191734215130845e-03,7.014566895589210205e+00
3.764935806792467539e-03,6.903139763811735996e+00
4.037017258596553408e-03,6.873589406406054536e+00
4.328761281083057418e-03,6.808577248344540145e+00
4.641588833612782412e-03,6.742377623059101488e+00
4.977023564332113716e-03,6.675241496351245196e+00
5.336699231206312212e-03,6.598497101769052797e+00
5.722367659350220161e-03,6.500764542748937558e+00
6.135907273413176120e-03,6.403266979758284627e+00
6.579332246575681983e-03,6.306528829919694878e+00
7.054802310718645032e-03,6.149486374555375612e+00
7.564633275546290940e-03,5.977539445112274308e+00
8.111308307896872294e-03,5.850426311964827875e+00
8.697490026177834635e-03,5.811966068102544014e+00
9.326033468832199691e-03,5.777349446101784913e+00
1.000000000000000021e-02,5.737422217837256255e+00
1.072267222010323158e-02,5.631606905092132465e+00
1.149756995397735633e-02,5.566918193152225136e+00
1.232846739442065853e-02,5.509536501317546353e+00
1.321941148466029316e-02,5.452525020716671555e+00
1.417474162926805545e-02,5.396312714992538950e+00
1.519911082952933937e-02,5.341392278447163910e+00
1.629750834620644420e-02,5.286282292745805300e+00
1.747528400007683849e-02,5.202222614167776094e+00
1.873817422860384052e-02,5.088176601824282663e+00
2.009233002565046985e-02,4.974617348707120357e+00
2.154434690031884619e-02,4.861976227851044108e+00
2.310129700083160542e-02,4.758013912117519340e+00
2.477076355991711387e-02,4.672437441859351281e+00
2.656087782946686682e-02,4.588231807754393543e+00
2.848035868435801893e-02,4.505905493156355135e+00
3.053855508833415444e-02,4.426015090009679298e+00
3.274549162877728181e-02,4.349173202508192837e+00
3.511191734215130672e-02,4.336359107977183491e+00
3.764935806792467365e-02,4.350494327811617268e+00
4.037017258596555663e-02,4.370048575407904146e+00
4.328761281083059326e-02,4.396208667191886299e+00
4.641588833612779463e-02,4.430442989017056910e+00
4.977023564332111460e-02,4.474588666994734787e+00
5.336699231206309957e-02,4.530974337105694971e+00
5.722367659350217212e-02,4.543969350152995190e+00
6.135907273413172824e-02,4.521292015721784630e+00
6.579332246575682330e-02,4.503083625035209536e+00
7.054802310718645553e-02,4.500225385648828791e+00
7.564633275546291113e-02,4.508361662074400478e+00
8.111308307896872294e-02,4.504328799641693415e+00
8.697490026177834288e-02,4.469581508558195360e+00
9.326033468832199691e-02,4.439268805090202719e+00
1.000000000000000056e-01,4.414442672321000849e+00
1.072267222010323123e-01,4.396364719286246725e+00
1.149756995397735598e-01,4.386568332668127290e+00
1.232846739442065853e-01,4.339966669039478475e+00
1.321941148466028726e-01,4.271698168748315538e+00
1.417474162926804782e-01,4.264485042300127482e+00
1.519911082952933035e-01,4.262533395455319507e+00
1.629750834620645183e-01,4.266674049226843124e+00
1.747528400007684890e-01,4.278325003216077782e+00
1.873817422860384885e-01,4.299248534792209142e+00
2.009233002565047888e-01,4.294939521312844732e+00
2.154434690031884481e-01,4.289627640074217929e+00
2.310129700083160542e-01,4.293177057998700974e+00
2.477076355991711387e-01,4.307545509628766922e+00
2.656087782946686682e-01,4.335345475189082087e+00
2.848035868435802032e-01,4.380120331878579520e+00
3.053855508833415722e-01,4.446416686221362546e+00
3.274549162877728459e-01,4.449794216465118524e+00
3.511191734215131088e-01,4.421358516884979828e+00
3.764935806792467643e-01,4.476324034524396644e+00
4.037017258596553582e-01,4.544899360130259858e+00
4.328761281083057244e-01,4.630466296550523886e+00
4.641588833612781961e-01,4.737495095243137833e+00
4.977023564332113681e-01,4.872024508809198018e+00
5.336699231206312177e-01,5.042422977799438044e+00
5.722367659350220404e-01,5.260643802784610301e+00
6.135907273413175878e-01,5.544393558359098861e+00
6.579332246575682053e-01,5.861054218518289893e+00
7.054802310718645275e-01,6.260936705805489666e+00
7.564633275546290836e-01,6.810130407542464681e+00


==> pics/plots/plot_data/tx_bw_3.csv <==
t,B
1.072267222010323115e-03,9.840030268210544051e+00
1.149756995397735633e-03,9.792518255822516338e+00
1.232846739442065853e-03,9.744076409011348971e+00
1.321941148466028622e-03,9.694935907962694444e+00
1.417474162926804808e-03,9.585712676938173971e+00
1.519911082952933243e-03,9.437093326755778833e+00
1.629750834620643553e-03,9.333798889908237584e+00
1.747528400007682938e-03,9.277783709542415380e+00
1.873817422860383055e-03,9.222917280828303532e+00
2.009233002565048026e-03,8.985941924087724075e+00
2.154434690031884272e-03,8.688299096336713490e+00
2.310129700083160455e-03,8.562065203846824346e+00
2.477076355991711300e-03,8.414673108284848269e+00
2.656087782946686768e-03,8.344020459586474203e+00
2.848035868435802066e-03,8.272165943987804582e+00
3.053855508833415357e-03,8.199415239427114699e+00
3.274549162877728528e-03,8.121508437192938246e+00
3.511191734215130845e-03,8.039041073275566163e+00
3.764935806792467539e-03,7.956888064195962507e+00
4.037017258596553408e-03,7.814537410366781955e+00
4.328761281083057418e-03,7.394072502349870568e+00
4.641588833612782412e-03,7.310826515770781242e+00
4.977023564332113716e-03,7.232165798754696340e+00
5.336699231206312212e-03,7.152233860139666000e+00
5.722367659350220161e-03,7.071335999673075356e+00
6.135907273413176120e-03,6.954867680979990752e+00
6.579332246575681983e-03,6.811850591741717587e+00
7.054802310718645032e-03,6.670318467268653961e+00
7.564633275546290940e-03,6.495974302477255158e+00
8.111308307896872294e-03,6.305121157714038027e+00
8.697490026177834635e-03,6.163711040751776338e+00
9.326033468832199691e-03,6.184419359516021508e+00
1.000000000000000021e-02,6.210329994810145138e+00
1.072267222010323158e-02,6.242479795066271819e+00
1.149756995397735633e-02,6.212828045386747711e+00
1.232846739442065853e-02,6.155755291098619963e+00
1.321941148466029316e-02,6.097770443235776661e+00
1.417474162926805545e-02,6.029762736158772896e+00
1.519911082952933937e-02,5.841108182462067866e+00
1.629750834620644420e-02,5.657116338972263847e+00
1.747528400007683849e-02,5.478329676547020632e+00
1.873817422860384052e-02,5.357133797373670347e+00
2.009233002565046985e-02,5.241786120904811774e+00
2.154434690031884619e-02,5.114040859385154292e+00
2.310129700083160542e-02,4.978632999069663612e+00
2.477076355991711387e-02,4.896245612910439249e+00
2.656087782946686682e-02,4.833006343698778906e+00
2.848035868435801893e-02,4.771300979889665506e+00
3.053855508833415444e-02,4.711699458760790549e+00
3.274549162877728181e-02,4.654849506756554511e+00
3.511191734215130672e-02,4.601491633612958765e+00
3.764935806792467365e-02,4.585126364801350718e+00
4.037017258596555663e-02,4.612870560984408286e+00
4.328761281083059326e-02,4.648150298722345752e+00
4.641588833612779463e-02,4.671700535902499674e+00
4.977023564332111460e-02,4.624932104426823898e+00
5.336699231206309957e-02,4.578611382645405570e+00
5.722367659350217212e-02,4.533116487831691188e+00
6.135907273413172824e-02,4.488882583921437686e+00
6.579332246575682330e-02,4.446411027972207997e+00
7.054802310718645553e-02,4.406281044547884385e+00
7.564633275546291113e-02,4.386101206066824076e+00
8.111308307896872294e-02,4.338943028313413386e+00
8.697490026177834288e-02,4.289315740772436492e+00
9.326033468832199691e-02,4.240334635118792939e+00
1.000000000000000056e-01,4.192397983880885803e+00
1.072267222010323123e-01,4.145960400593041051e+00
1.149756995397735598e-01,4.101542131299440008e+00
1.232846739442065853e-01,4.059741131785766122e+00
1.321941148466028726e-01,4.021248991409152929e+00
1.417474162926804782e-01,3.972972941865428265e+00
1.519911082952933035e-01,3.927168253428584777e+00
1.629750834620645183e-01,3.896226990017723768e+00
1.747528400007684890e-01,3.873857427531409048e+00
1.873817422860384885e-01,3.857724181785751050e+00
2.009233002565047888e-01,3.849235727482067659e+00
2.154434690031884481e-01,3.850135804937573347e+00
2.310129700083160542e-01,3.862623458650901842e+00
2.477076355991711387e-01,3.889530332913183397e+00
2.656087782946686682e-01,3.838672707645247595e+00
2.848035868435802032e-01,3.775805020537922996e+00
3.053855508833415722e-01,3.718893103174760295e+00
3.274549162877728459e-01,3.668974695639754202e+00
3.511191734215131088e-01,3.633308574431801663e+00
3.764935806792467643e-01,3.689333688971077940e+00
4.037017258596553582e-01,3.758238296046926941e+00
4.328761281083057244e-01,3.843308864685326398e+00
4.641588833612781961e-01,3.948945047497916860e+00
4.977023564332113681e-01,4.081177353115118756e+00
5.336699231206312177e-01,4.248505405722701411e+00
5.722367659350220404e-01,4.463315097740637505e+00
6.135907273413175878e-01,4.744401649341478233e+00
6.579332246575682053e-01,5.121755763887090751e+00
7.054802310718645275e-01,5.646396940542146581e+00
7.564633275546290836e-01,6.318991046670670464e+00
8.111308307896872849e-01,6.891018654380856923e+00


==> pics/plots/plot_data/tx_bw_4.csv <==
t,B
1.321941148466028622e-03,1.085348529400631534e+01
1.417474162926804808e-03,1.080177227082098845e+01
1.519911082952933243e-03,1.075140911441038405e+01
1.629750834620643553e-03,1.004578798722501709e+01
1.747528400007682938e-03,1.022973021968755170e+01
1.873817422860383055e-03,9.945796311859275818e+00
2.009233002565048026e-03,9.673244114404978333e+00
2.154434690031884272e-03,9.578294887242297051e+00
2.310129700083160455e-03,9.508894782469505813e+00
2.477076355991711300e-03,9.436646255957230167e+00
2.656087782946686768e-03,9.361583832367543323e+00
2.848035868435802066e-03,9.283766241866079127e+00
3.053855508833415357e-03,8.692438273627715262e+00
3.274549162877728528e-03,8.541162197547697232e+00
3.511191734215130845e-03,8.416853867977769355e+00
3.764935806792467539e-03,8.290190336217676759e+00
4.037017258596553408e-03,8.038332535525684719e+00
4.328761281083057418e-03,7.683132552055605302e+00
4.641588833612782412e-03,7.604896689427144807e+00
4.977023564332113716e-03,7.525794285297294550e+00
5.336699231206312212e-03,7.446200779449123175e+00
5.722367659350220161e-03,7.366550018483914108e+00
6.135907273413176120e-03,7.182812254630087878e+00
6.579332246575681983e-03,6.983648026232054384e+00
7.054802310718645032e-03,6.862050547490205155e+00
7.564633275546290940e-03,6.808726216294579636e+00
8.111308307896872294e-03,6.758553558792511851e+00
8.697490026177834635e-03,6.712478543124988484e+00
9.326033468832199691e-03,6.686325133849996938e+00
1.000000000000000021e-02,6.695208008482434359e+00
1.072267222010323158e-02,6.711704765874423551e+00
1.149756995397735633e-02,6.587660124039245169e+00
1.232846739442065853e-02,6.461786144963178380e+00
1.321941148466029316e-02,6.321748007952614934e+00
1.417474162926805545e-02,6.162961712397369674e+00
1.519911082952933937e-02,6.004643749426311850e+00
1.629750834620644420e-02,5.847291865626594642e+00
1.747528400007683849e-02,5.717355838386033895e+00
1.873817422860384052e-02,5.621586503705535698e+00
2.009233002565046985e-02,5.525912271510859952e+00
2.154434690031884619e-02,5.430779650081275278e+00
2.310129700083160542e-02,5.336677621406535010e+00
2.477076355991711387e-02,5.245382012508042813e+00
2.656087782946686682e-02,5.173691011670071838e+00
2.848035868435801893e-02,5.104325418445754714e+00
3.053855508833415444e-02,5.037987503224409025e+00
3.274549162877728181e-02,4.975475974862880513e+00
3.511191734215130672e-02,4.917706785728825025e+00
3.764935806792467365e-02,4.835955483756004369e+00
4.037017258596555663e-02,4.781693894291441538e+00
4.328761281083059326e-02,4.727708617606744212e+00
4.641588833612779463e-02,4.674375334102254698e+00
4.977023564332111460e-02,4.622122940328737606e+00
5.336699231206309957e-02,4.571441346586571974e+00
5.722367659350217212e-02,4.522891419795523227e+00
6.135907273413172824e-02,4.449062070365541466e+00
6.579332246575682330e-02,4.354276276026828540e+00
7.054802310718645553e-02,4.279961640279283053e+00
7.564633275546291113e-02,4.214676699537108107e+00
8.111308307896872294e-02,4.149615994182469514e+00
8.697490026177834288e-02,4.085129639806601709e+00
9.326033468832199691e-02,4.021605856121787781e+00
1.000000000000000056e-01,3.959475449679618286e+00
1.072267222010323123e-01,3.899217744264381391e+00
1.149756995397735598e-01,3.841368510777253942e+00
1.232846739442065853e-01,3.786530654971910881e+00
1.321941148466028726e-01,3.735388719754146880e+00
1.417474162926804782e-01,3.730616616668770202e+00
1.519911082952933035e-01,3.738359092370819425e+00
1.629750834620645183e-01,3.752580994896531852e+00
1.747528400007684890e-01,3.769405024282767691e+00
1.873817422860384885e-01,3.725739058321720254e+00
2.009233002565047888e-01,3.684063143585270872e+00
2.154434690031884481e-01,3.644940126414868864e+00
2.310129700083160542e-01,3.609020468702307749e+00
2.477076355991711387e-01,3.577062747027325962e+00
2.656087782946686682e-01,3.537691813205925406e+00
2.848035868435802032e-01,3.492280105065853846e+00
3.053855508833415722e-01,3.451207696603812991e+00
3.274549162877728459e-01,3.415367925503236091e+00
3.511191734215131088e-01,3.385822456858112783e+00
3.764935806792467643e-01,3.428876592926252354e+00
4.037017258596553582e-01,3.488285806064992833e+00
4.328761281083057244e-01,3.560938049789162729e+00
4.641588833612781961e-01,3.650274219767454476e+00
4.977023564332113681e-01,3.760937759882921227e+00
5.336699231206312177e-01,3.899352651541045933e+00
5.722367659350220404e-01,4.074672198660136857e+00
6.135907273413175878e-01,4.300409394881414826e+00
6.579332246575682053e-01,4.597397771913479758e+00
7.054802310718645275e-01,4.999548688074610503e+00
7.564633275546290836e-01,5.566061669126990630e+00
8.111308307896872849e-01,6.410463810481095592e+00
8.697490026177834288e-01,6.801261551894785207e+00
9.326033468832198858e-01,7.191645208080292839e+00
1.000000000000000000e+00,7.723170508956460623e+00


==> pics/plots/plot_data/tx_bw_5.csv <==
t,B
1.149756995397735633e-03,1.052887861838843442e+01
1.232846739442065853e-03,1.037205939652054099e+01
1.321941148466028622e-03,1.021341401092209722e+01
1.417474162926804808e-03,1.005350824891960571e+01
1.519911082952933243e-03,9.914402767413827533e+00
1.629750834620643553e-03,9.846390287604760871e+00
1.747528400007682938e-03,9.779121562219181385e+00
1.873817422860383055e-03,9.644482155808022483e+00
2.009233002565048026e-03,9.290975761733463401e+00
2.154434690031884272e-03,8.954277981520005980e+00
2.310129700083160455e-03,9.435627441046158026e+00
2.477076355991711300e-03,9.215133837885565171e+00
2.656087782946686768e-03,8.998035117226907076e+00
2.848035868435802066e-03,8.785274801502197306e+00
3.053855508833415357e-03,8.531948846848187884e+00
3.274549162877728528e-03,8.312899667773045564e+00
3.511191734215130845e-03,8.233622617265595522e+00
3.764935806792467539e-03,8.108957053832513751e+00
4.037017258596553408e-03,7.982562677454349220e+00
4.328761281083057418e-03,7.882107212192617673e+00
4.641588833612782412e-03,7.794175353836436670e+00
4.977023564332113716e-03,7.705594860676162838e+00
5.336699231206312212e-03,7.616813043957017193e+00
5.722367659350220161e-03,7.519768783779142929e+00
6.135907273413176120e-03,7.419206777738567737e+00
6.579332246575681983e-03,7.320322402477743573e+00
7.054802310718645032e-03,7.176127482748261954e+00
7.564633275546290940e-03,6.832416927485556180e+00
8.111308307896872294e-03,6.680190845293003221e+00
8.697490026177834635e-03,6.660771102760405071e+00
9.326033468832199691e-03,6.544866456763729801e+00
1.000000000000000021e-02,6.406148278088029002e+00
1.072267222010323158e-02,6.265605928543556580e+00
1.149756995397735633e-02,6.191585236175538576e+00
1.232846739442065853e-02,6.125123585122095982e+00
1.321941148466029316e-02,6.056872669244610208e+00
1.417474162926805545e-02,5.986984329361632717e+00
1.519911082952933937e-02,5.915639329616632303e+00
1.629750834620644420e-02,5.843049656099637446e+00
1.747528400007683849e-02,5.769460970577752867e+00
1.873817422860384052e-02,5.665496913429227455e+00
2.009233002565046985e-02,5.552285203290941773e+00
2.154434690031884619e-02,5.439839044927817113e+00
2.310129700083160542e-02,5.328660218998769516e+00
2.477076355991711387e-02,5.219285503022691231e+00
2.656087782946686682e-02,5.131860442344031270e+00
2.848035868435801893e-02,5.049278859709447786e+00
3.053855508833415444e-02,4.969559874890858708e+00
3.274549162877728181e-02,4.893437214977111260e+00
3.511191734215130672e-02,4.821736904986734906e+00
3.764935806792467365e-02,4.747658792053242038e+00
4.037017258596555663e-02,4.707236193764231302e+00
4.328761281083059326e-02,4.668983785684065246e+00
4.641588833612779463e-02,4.633558344330642953e+00
4.977023564332111460e-02,4.601728570892309911e+00
5.336699231206309957e-02,4.516290400924726889e+00
5.722367659350217212e-02,4.412788432196509625e+00
6.135907273413172824e-02,4.309237968514480599e+00
6.579332246575682330e-02,4.225737734837631265e+00
7.054802310718645553e-02,4.181325648393658057e+00
7.564633275546291113e-02,4.136608453632986127e+00
8.111308307896872294e-02,4.091823793241727181e+00
8.697490026177834288e-02,4.047244893987436143e+00
9.326033468832199691e-02,4.003184938294838346e+00
1.000000000000000056e-01,3.960002406592965318e+00
1.072267222010323123e-01,3.918107737513765620e+00
1.149756995397735598e-01,3.877971784000103561e+00
1.232846739442065853e-01,3.840136728181307468e+00
1.321941148466028726e-01,3.805230382824771773e+00
1.417474162926804782e-01,3.773985193801971505e+00
1.519911082952933035e-01,3.770809501204897440e+00
1.629750834620645183e-01,3.789237511107014456e+00
1.747528400007684890e-01,3.810863636186932357e+00
1.873817422860384885e-01,3.813655304860959383e+00
2.009233002565047888e-01,3.822586949953527213e+00
2.154434690031884481e-01,3.839090333824672907e+00
2.310129700083160542e-01,3.822443002560850900e+00
2.477076355991711387e-01,3.785537409928365626e+00
2.656087782946686682e-01,3.752060369652597149e+00
2.848035868435802032e-01,3.722827170211755909e+00
3.053855508833415722e-01,3.698804531591444622e+00
3.274549162877728459e-01,3.681153974057831402e+00
3.511191734215131088e-01,3.671292615414563087e+00
3.764935806792467643e-01,3.670979881417620216e+00
4.037017258596553582e-01,3.690220119815023736e+00
4.328761281083057244e-01,3.780780406499584689e+00
4.641588833612781961e-01,3.892879301123392199e+00
4.977023564332113681e-01,4.032945176086167649e+00
5.336699231206312177e-01,4.210105488827711184e+00
5.722367659350220404e-01,4.437778013572339475e+00
6.135907273413175878e-01,4.736541541086689122e+00
6.579332246575682053e-01,5.139671883657935147e+00
7.054802310718645275e-01,5.704758372131028210e+00
7.564633275546290836e-01,6.540937572632743446e+00
8.111308307896872849e-01,7.522250256510554678e+00
8.697490026177834288e-01,8.159118884811018546e+00


==> pics/plots/plot_data/tx_energy_0.csv <==
t,E
1.232846739442065853e-03,7.593291931128448580e-01
1.321941148466028622e-03,7.472660352004296680e-01
1.417474162926804808e-03,7.278592046060400333e-01
1.519911082952933243e-03,7.088528642504710042e-01
1.629750834620643553e-03,7.073959605104781501e-01
1.747528400007682938e-03,7.057967733774614949e-01
1.873817422860383055e-03,7.040378926610012522e-01
2.009233002565048026e-03,6.999004376000642624e-01
2.154434690031884272e-03,6.850405206851671869e-01
2.310129700083160455e-03,6.627087086960031792e-01
2.477076355991711300e-03,6.354920905404355391e-01
2.656087782946686768e-03,6.061292036366663361e-01
2.848035868435802066e-03,5.986388625632360627e-01
3.053855508833415357e-03,5.927635350438573703e-01
3.274549162877728528e-03,5.862565901708938210e-01
3.511191734215130845e-03,5.685820945876092214e-01
3.764935806792467539e-03,5.447856604796428304e-01
4.037017258596553408e-03,5.414529068581015459e-01
4.328761281083057418e-03,5.378249247465632932e-01
4.641588833612782412e-03,5.338707431764958544e-01
4.977023564332113716e-03,5.295553013690375010e-01
5.336699231206312212e-03,5.248387574900245101e-01
5.722367659350220161e-03,5.132773900748900386e-01
6.135907273413176120e-03,4.872398060395600750e-01
6.579332246575681983e-03,4.761302552205861627e-01
7.054802310718645032e-03,4.726055368486902220e-01
7.564633275546290940e-03,4.687159760827345756e-01
8.111308307896872294e-03,4.644128852851701628e-01
8.697490026177834635e-03,4.596388921524587889e-01
9.326033468832199691e-03,4.336746275989432631e-01
1.000000000000000021e-02,4.126730538458248665e-01
1.072267222010323158e-02,4.107832028889882858e-01
1.149756995397735633e-02,4.087056784865771286e-01
1.232846739442065853e-02,4.064169293682323714e-01
1.321941148466029316e-02,4.038895016487080158e-01
1.417474162926805545e-02,4.010911957226513946e-01
1.519911082952933937e-02,3.979839939924593728e-01
1.629750834620644420e-02,3.932995837557660135e-01
1.747528400007683849e-02,3.875555219561732101e-01
1.873817422860384052e-02,3.812795738932961975e-01
2.009233002565046985e-02,3.744118129097460668e-01
2.154434690031884619e-02,3.668836265869547253e-01
2.310129700083160542e-02,3.586160911008521301e-01
2.477076355991711387e-02,3.509524484114308618e-01
2.656087782946686682e-02,3.481841848004582629e-01
2.848035868435801893e-02,3.451233222706526771e-01
3.053855508833415444e-02,3.417234802010513661e-01
3.274549162877728181e-02,3.376892652091182945e-01
3.511191734215130672e-02,3.331947489892940206e-01
3.764935806792467365e-02,3.281693638268239899e-01
4.037017258596555663e-02,3.225687233185305369e-01
4.328761281083059326e-02,3.206319275277161318e-01
4.641588833612779463e-02,3.181214927505782164e-01
4.977023564332111460e-02,3.152672477099694448e-01
5.336699231206309957e-02,3.120019085916204138e-01
5.722367659350217212e-02,3.082396421376349394e-01
6.135907273413172824e-02,3.038691904555824719e-01
6.579332246575682330e-02,3.062884678908689429e-01
7.054802310718645553e-02,3.144810001085502904e-01
7.564633275546291113e-02,3.242295437832473648e-01
8.111308307896872294e-02,3.330169607438129287e-01
8.697490026177834288e-02,3.379893534604492822e-01
9.326033468832199691e-02,3.438536001601077974e-01
1.000000000000000056e-01,3.508545561993668405e-01
1.072267222010323123e-01,3.571777491363777868e-01
1.149756995397735598e-01,3.501197750994751168e-01
1.232846739442065853e-01,3.421256521499067005e-01
1.321941148466028726e-01,3.330196497460330418e-01
1.417474162926804782e-01,3.364930104897151386e-01
1.519911082952933035e-01,3.419161594378736790e-01
1.629750834620645183e-01,3.482339844890190439e-01
1.747528400007684890e-01,3.556680549341373898e-01
1.873817422860384885e-01,3.645192238596320355e-01
2.009233002565047888e-01,3.752066062877618124e-01
2.154434690031884481e-01,3.883320630408899077e-01
2.310129700083160542e-01,4.047920452360687094e-01
2.477076355991711387e-01,4.259830413743252997e-01
2.656087782946686682e-01,4.542068325144442698e-01
2.848035868435802032e-01,4.935461230107729969e-01
3.053855508833415722e-01,4.862605307369377017e-01
3.274549162877728459e-01,4.675382477738013187e-01
3.511191734215131088e-01,4.540875597365433003e-01
3.764935806792467643e-01,4.725532096607271138e-01
4.037017258596553582e-01,4.947117654432568457e-01


==> pics/plots/plot_data/tx_energy_1.csv <==
t,E
1.072267222010323115e-03,1.102436147025662727e+00
1.149756995397735633e-03,1.066897951902143094e+00
1.232846739442065853e-03,1.028066189964262467e+00
1.321941148466028622e-03,9.855692788069119192e-01
1.417474162926804808e-03,1.011118031207586476e+00
1.519911082952933243e-03,9.564893726025218701e-01
1.629750834620643553e-03,9.428580724003382540e-01
1.747528400007682938e-03,9.433925523766019117e-01
1.873817422860383055e-03,9.431419076031192228e-01
2.009233002565048026e-03,9.338387271487375019e-01
2.154434690031884272e-03,9.218064285992598750e-01
2.310129700083160455e-03,9.042499819477186618e-01
2.477076355991711300e-03,8.851058231168592583e-01
2.656087782946686768e-03,8.753115392206530787e-01
2.848035868435802066e-03,8.689440446440104271e-01
3.053855508833415357e-03,8.619693168768973734e-01
3.274549162877728528e-03,8.543157158845872123e-01
3.511191734215130845e-03,8.412486327711631295e-01
3.764935806792467539e-03,8.200804606476449488e-01
4.037017258596553408e-03,7.961911340518116331e-01
4.328761281083057418e-03,7.798433544129323991e-01
4.641588833612782412e-03,7.619781689394001800e-01
4.977023564332113716e-03,7.453210240827253807e-01
5.336699231206312212e-03,7.358527594475513522e-01
5.722367659350220161e-03,7.254518226022959038e-01
6.135907273413176120e-03,7.140025915724020900e-01
6.579332246575681983e-03,7.031885740365068083e-01
7.054802310718645032e-03,6.938090530350800034e-01
7.564633275546290940e-03,6.834054293701060656e-01
8.111308307896872294e-03,6.718301098391664672e-01
8.697490026177834635e-03,6.543211970688990187e-01
9.326033468832199691e-03,6.295452927617460892e-01
1.000000000000000021e-02,6.073220660936249349e-01
1.072267222010323158e-02,6.021033126130665991e-01
1.149756995397735633e-02,5.964082656568296947e-01
1.232846739442065853e-02,5.901844849764057432e-01
1.321941148466029316e-02,5.833721514765999316e-01
1.417474162926805545e-02,5.759027299125555333e-01
1.519911082952933937e-02,5.676973281916317671e-01
1.629750834620644420e-02,5.593413310329237165e-01
1.747528400007683849e-02,5.512446636622967411e-01
1.873817422860384052e-02,5.402462548767721362e-01
2.009233002565046985e-02,5.274964040272154264e-01
2.154434690031884619e-02,5.134703077285190931e-01
2.310129700083160542e-02,5.015621126097112858e-01
2.477076355991711387e-02,4.976096046114463767e-01
2.656087782946686682e-02,4.932292418306144510e-01
2.848035868435801893e-02,4.883601129514947292e-01
3.053855508833415444e-02,4.829295849598921886e-01
3.274549162877728181e-02,4.768503365897300283e-01
3.511191734215130672e-02,4.700164410941826132e-01
3.764935806792467365e-02,4.650621084586070153e-01
4.037017258596555663e-02,4.661323113065919399e-01
4.328761281083059326e-02,4.622225950627215640e-01
4.641588833612779463e-02,4.578402911667211472e-01
4.977023564332111460e-02,4.529069884565078419e-01
5.336699231206309957e-02,4.473263001763554403e-01
5.722367659350217212e-02,4.409783900796507283e-01
6.135907273413172824e-02,4.337123667005968186e-01
6.579332246575682330e-02,4.368020446416715497e-01
7.054802310718645553e-02,4.441171373925383303e-01
7.564633275546291113e-02,4.527030272224629170e-01
8.111308307896872294e-02,4.628951817938911084e-01
8.697490026177834288e-02,4.742463632414971597e-01
9.326033468832199691e-02,4.678930733426083788e-01
1.000000000000000056e-01,4.607045521828788681e-01
1.072267222010323123e-01,4.525258257803575490e-01
1.149756995397735598e-01,4.431616531617207921e-01
1.232846739442065853e-01,4.323625179511172423e-01
1.321941148466028726e-01,4.363229476280865993e-01
1.417474162926804782e-01,4.360866985020294129e-01
1.519911082952933035e-01,4.358192100988467765e-01
1.629750834620645183e-01,4.355146418111450757e-01
1.747528400007684890e-01,4.351656225469850425e-01
1.873817422860384885e-01,4.347627134536787286e-01
2.009233002565047888e-01,4.342936271033613904e-01
2.154434690031884481e-01,4.337420638272164730e-01
2.310129700083160542e-01,4.310357444218179679e-01
2.477076355991711387e-01,4.258215235784572616e-01
2.656087782946686682e-01,4.195705505701030069e-01
2.848035868435802032e-01,4.119600626490874662e-01
3.053855508833415722e-01,4.015936148920684068e-01
3.274549162877728459e-01,4.164590805299206444e-01
3.511191734215131088e-01,4.340688534096356355e-01
3.764935806792467643e-01,4.552034480863676458e-01
4.037017258596553582e-01,4.809691430839693194e-01
4.328761281083057244e-01,4.998128740394521818e-01
4.641588833612781961e-01,5.138426801427625756e-01
4.977023564332113681e-01,5.303439260032215552e-01
5.336699231206312177e-01,5.499802865797197571e-01
5.722367659350220404e-01,5.736752596765528622e-01
6.135907273413175878e-01,6.027532004214299910e-01
6.579332246575682053e-01,6.391834169287943235e-01


==> pics/plots/plot_data/tx_energy_2.csv <==
t,E
1.072267222010323115e-03,1.438995014588639654e+00
1.149756995397735633e-03,1.420125578157808821e+00
1.232846739442065853e-03,1.378555076829151682e+00
1.321941148466028622e-03,1.333090577482507477e+00
1.417474162926804808e-03,1.273824502397920444e+00
1.519911082952933243e-03,1.247191381663582899e+00
1.629750834620643553e-03,1.221093461494984656e+00
1.747528400007682938e-03,1.192379191764358914e+00
1.873817422860383055e-03,1.249793306588747654e+00
2.009233002565048026e-03,1.239219669727449347e+00
2.154434690031884272e-03,1.217719920296871372e+00
2.310129700083160455e-03,1.191011328592640250e+00
2.477076355991711300e-03,1.161928372132680964e+00
2.656087782946686768e-03,1.132002511263714650e+00
2.848035868435802066e-03,1.105861777110011879e+00
3.053855508833415357e-03,1.077280640451953486e+00
3.274549162877728528e-03,1.057876495350600132e+00
3.511191734215130845e-03,1.038071841864960376e+00
3.764935806792467539e-03,1.017928386664352924e+00
4.037017258596553408e-03,1.013549893256104228e+00
4.328761281083057418e-03,1.003308001642389868e+00
4.641588833612782412e-03,9.921359722518026114e-01
4.977023564332113716e-03,9.799322026500286720e-01
5.336699231206312212e-03,9.665178700094833042e-01
5.722367659350220161e-03,9.516647405559823802e-01
6.135907273413176120e-03,9.353577230186759239e-01
6.579332246575681983e-03,9.174182986981961330e-01
7.054802310718645032e-03,8.930550683047889793e-01
7.564633275546290940e-03,8.645404708521281512e-01
8.111308307896872294e-03,8.414730735341142687e-01
8.697490026177834635e-03,8.356421821352256751e-01
9.326033468832199691e-03,8.291389465693788097e-01
1.000000000000000021e-02,8.204052708843392328e-01
1.072267222010323158e-02,8.005577154116534366e-01
1.149756995397735633e-02,7.907088575843407297e-01
1.232846739442065853e-02,7.821114091588394768e-01
1.321941148466029316e-02,7.726581173395725699e-01
1.417474162926805545e-02,7.622411912717066418e-01
1.519911082952933937e-02,7.507348996883795866e-01
1.629750834620644420e-02,7.386964216193691035e-01
1.747528400007683849e-02,7.269021893178942983e-01
1.873817422860384052e-02,7.094279723234525603e-01
2.009233002565046985e-02,6.903085658740686359e-01
2.154434690031884619e-02,6.693537035310763716e-01
2.310129700083160542e-02,6.501674981814978826e-01
2.477076355991711387e-02,6.384783622486550625e-01
2.656087782946686682e-02,6.255883898612152327e-01
2.848035868435801893e-02,6.113390968128666891e-01
3.053855508833415444e-02,5.955440986646634016e-01
3.274549162877728181e-02,5.779826838501488373e-01
3.511191734215130672e-02,5.742761772909636964e-01
3.764935806792467365e-02,5.764003823193352138e-01
4.037017258596555663e-02,5.787890337240809702e-01
4.328761281083059326e-02,5.814877830666135283e-01
4.641588833612779463e-02,5.845532246990412517e-01
4.977023564332111460e-02,5.880563894905351807e-01
5.336699231206309957e-02,5.920876693993053497e-01
5.722367659350217212e-02,5.891623801616479028e-01
6.135907273413172824e-02,5.801568866504015487e-01
6.579332246575682330e-02,5.700463968136416648e-01
7.054802310718645553e-02,5.679768078799267705e-01
7.564633275546291113e-02,5.696829673450234388e-01
8.111308307896872294e-02,5.689969749972726420e-01
8.697490026177834288e-02,5.633884532159040281e-01
9.326033468832199691e-02,5.570912354677284295e-01
1.000000000000000056e-01,5.499886001216734988e-01
1.072267222010323123e-01,5.419364194956189928e-01
1.149756995397735598e-01,5.327545997870116734e-01
1.232846739442065853e-01,5.166227124646129987e-01
1.321941148466028726e-01,4.951665694185027333e-01
1.417474162926804782e-01,4.960642004006822758e-01
1.519911082952933035e-01,4.972259142830420808e-01
1.629750834620645183e-01,4.985399222708477018e-01
1.747528400007684890e-01,5.000343776492600645e-01
1.873817422860384885e-01,5.017447187130291697e-01
2.009233002565047888e-01,4.994452856208495550e-01
2.154434690031884481e-01,4.957448101148756447e-01
2.310129700083160542e-01,4.915133058742867656e-01
2.477076355991711387e-01,4.866262716681865053e-01
2.656087782946686682e-01,4.809375545950831943e-01
2.848035868435802032e-01,4.742717564709567069e-01
3.053855508833415722e-01,4.663745348212172681e-01
3.274549162877728459e-01,4.477744926691965555e-01
3.511191734215131088e-01,4.253262780281764632e-01
3.764935806792467643e-01,4.355677264780288271e-01
4.037017258596553582e-01,4.473893090852894550e-01
4.328761281083057244e-01,4.611509741275571783e-01
4.641588833612781961e-01,4.773300824332816217e-01
4.977023564332113681e-01,4.965735842204785366e-01
5.336699231206312177e-01,5.197807395260655161e-01
5.722367659350220404e-01,5.482394969202858404e-01
6.135907273413175878e-01,5.838620600705605179e-01
6.579332246575682053e-01,6.232309514835366882e-01
7.054802310718645275e-01,6.716223031556005640e-01
7.564633275546290836e-01,7.360961161913976980e-01


==> pics/plots/plot_data/tx_energy_3.csv <==
t,E
1.072267222010323115e-03,1.751858949777788999e+00
1.149756995397735633e-03,1.743004974747407010e+00
1.232846739442065853e-03,1.733361463942085345e+00
1.321941148466028622e-03,1.722844687537588904e+00
1.417474162926804808e-03,1.702342174632032412e+00
1.519911082952933243e-03,1.673808204610020889e+00
1.629750834620643553e-03,1.653427209857313063e+00
1.747528400007682938e-03,1.642742135513600710e+00
1.873817422860383055e-03,1.630991884884332110e+00
2.009233002565048026e-03,1.586465583592405526e+00
2.154434690031884272e-03,1.529721387191932402e+00
2.310129700083160455e-03,1.505081596507352959e+00
2.477076355991711300e-03,1.476330038445793136e+00
2.656087782946686768e-03,1.463396697156207127e+00
2.848035868435802066e-03,1.449281962474298524e+00
3.053855508833415357e-03,1.433855581876245733e+00
3.274549162877728528e-03,1.418526542018258008e+00
3.511191734215130845e-03,1.403266811652012391e+00
3.764935806792467539e-03,1.386501759044431736e+00
4.037017258596553408e-03,1.358419267114625351e+00
4.328761281083057418e-03,1.278184647285366848e+00
4.641588833612782412e-03,1.263621852907133913e+00
4.977023564332113716e-03,1.249165268012719432e+00
5.336699231206312212e-03,1.233388094588471429e+00
5.722367659350220161e-03,1.216144723729467358e+00
6.135907273413176120e-03,1.194226838141410951e+00
6.579332246575681983e-03,1.167712695099769160e+00
7.054802310718645032e-03,1.138582873725159095e+00
7.564633275546290940e-03,1.105973750655016241e+00
8.111308307896872294e-03,1.069631650539213386e+00
8.697490026177834635e-03,1.039082357039218030e+00
9.326033468832199691e-03,1.042697601463657309e+00
1.000000000000000021e-02,1.046720896582912230e+00
1.072267222010323158e-02,1.051213862980741487e+00
1.149756995397735633e-02,1.044599207195181734e+00
1.232846739442065853e-02,1.032558970694675837e+00
1.321941148466029316e-02,1.019414530324603607e+00
1.417474162926805545e-02,1.003931803188231386e+00
1.519911082952933937e-02,9.717103997206125721e-01
1.629750834620644420e-02,9.363622467180842124e-01
1.747528400007683849e-02,8.975084531034457358e-01
1.873817422860384052e-02,8.770808734002817353e-01
2.009233002565046985e-02,8.559301677573591949e-01
2.154434690031884619e-02,8.299715197439860859e-01
2.310129700083160542e-02,7.996184669488167751e-01
2.477076355991711387e-02,7.840039649070373873e-01
2.656087782946686682e-02,7.734381253302952119e-01
2.848035868435801893e-02,7.617508122093534784e-01
3.053855508833415444e-02,7.487868067680267803e-01
3.274549162877728181e-02,7.343619871156022993e-01
3.511191734215130672e-02,7.182562632426400251e-01
3.764935806792467365e-02,7.107960385783657076e-01
4.037017258596555663e-02,7.155368215890561823e-01
4.328761281083059326e-02,7.208995109732992956e-01
4.641588833612779463e-02,7.237576170254055308e-01
4.977023564332111460e-02,7.148992970629209909e-01
5.336699231206309957e-02,7.051513773229622917e-01
5.722367659350217212e-02,6.944003316719372654e-01
6.135907273413172824e-02,6.825134364954108523e-01
6.579332246575682330e-02,6.693345330768458723e-01
7.054802310718645553e-02,6.546786121706741346e-01
7.564633275546291113e-02,6.479846654778420589e-01
8.111308307896872294e-02,6.418787260435069308e-01
8.697490026177834288e-02,6.347151845754690491e-01
9.326033468832199691e-02,6.268208751933933565e-01
1.000000000000000056e-01,6.181003454608021697e-01
1.072267222010323123e-01,6.084415450614200083e-01
1.149756995397735598e-01,5.977120520326970610e-01
1.232846739442065853e-01,5.857542174467654794e-01
1.321941148466028726e-01,5.723788486612108040e-01
1.417474162926804782e-01,5.554138003839143023e-01
1.519911082952933035e-01,5.362581689303849153e-01
1.629750834620645183e-01,5.303271512259885023e-01
1.747528400007684890e-01,5.290888779960186694e-01
1.873817422860384885e-01,5.276832142955705240e-01
2.009233002565047888e-01,5.260779504297752318e-01
2.154434690031884481e-01,5.242321618705306774e-01
2.310129700083160542e-01,5.220930434248178820e-01
2.477076355991711387e-01,5.195912546154798362e-01
2.656087782946686682e-01,5.040394941949494223e-01
2.848035868435802032e-01,4.839899505842902849e-01
3.053855508833415722e-01,4.613420435281105347e-01
3.274549162877728459e-01,4.356226379232758794e-01
3.511191734215131088e-01,4.090485384380415090e-01
3.764935806792467643e-01,4.193652883721856739e-01
4.037017258596553582e-01,4.313285344812583522e-01
4.328761281083057244e-01,4.453295612097287748e-01
4.641588833612781961e-01,4.618934113478739834e-01
4.977023564332113681e-01,4.817414391028070342e-01
5.336699231206312177e-01,5.058925947073881213e-01
5.722367659350220404e-01,5.358346385264024514e-01
6.135907273413175878e-01,5.738289367505908789e-01
6.579332246575682053e-01,6.234886028759024645e-01
7.054802310718645275e-01,6.909662420656833559e-01
7.564633275546290836e-01,7.761404958096105311e-01
8.111308307896872849e-01,8.479142361758909008e-01


==> pics/plots/plot_data/tx_energy_4.csv <==
t,E
1.321941148466028622e-03,2.152446112104631659e+00
1.417474162926804808e-03,2.141013852578837806e+00
1.519911082952933243e-03,2.128453769880342072e+00
1.629750834620643553e-03,1.986482888269462288e+00
1.747528400007682938e-03,2.020947461111500587e+00
1.873817422860383055e-03,1.964086396785864164e+00
2.009233002565048026e-03,1.901004385006435093e+00
2.154434690031884272e-03,1.879021121728577937e+00
2.310129700083160455e-03,1.865126881520589253e+00
2.477076355991711300e-03,1.850092363684630481e+00
2.656087782946686768e-03,1.833812533122107125e+00
2.848035868435802066e-03,1.816170799542773384e+00
3.053855508833415357e-03,1.692801108764232509e+00
3.274549162877728528e-03,1.662296270090427797e+00
3.511191734215130845e-03,1.636493564086714425e+00
3.764935806792467539e-03,1.608427233209928753e+00
4.037017258596553408e-03,1.556743200724003184e+00
4.328761281083057418e-03,1.480041167476527919e+00
4.641588833612782412e-03,1.464890079728958350e+00
4.977023564332113716e-03,1.448322955344134799e+00
5.336699231206312212e-03,1.430177900910498678e+00
5.722367659350220161e-03,1.410269117705496678e+00
6.135907273413176120e-03,1.373313533322255697e+00
6.579332246575681983e-03,1.329504094520904456e+00
7.054802310718645032e-03,1.301836697043709190e+00
7.564633275546290940e-03,1.291002807077483938e+00
8.111308307896872294e-03,1.278972232679878029e+00
8.697490026177834635e-03,1.265569656201129822e+00
9.326033468832199691e-03,1.256363956955326211e+00
1.000000000000000021e-02,1.257731394514481016e+00
1.072267222010323158e-02,1.259053657477472443e+00
1.149756995397735633e-02,1.232274956656048470e+00
1.232846739442065853e-02,1.203189838440955617e+00
1.321941148466029316e-02,1.173006265792003289e+00
1.417474162926805545e-02,1.142335929575565068e+00
1.519911082952933937e-02,1.108912602585188312e+00
1.629750834620644420e-02,1.072441193725882647e+00
1.747528400007683849e-02,1.043093563755922881e+00
1.873817422860384052e-02,1.025320898501346445e+00
2.009233002565046985e-02,1.005835583379421694e+00
2.154434690031884619e-02,9.844322910091212187e-01
2.310129700083160542e-02,9.608735195007975793e-01
2.477076355991711387e-02,9.358992036294888628e-01
2.656087782946686682e-02,9.235352455909563441e-01
2.848035868435801893e-02,9.098226834935752017e-01
3.053855508833415444e-02,8.945674339922925489e-01
3.274549162877728181e-02,8.775375921618264741e-01
3.511191734215130672e-02,8.584537316460464362e-01
3.764935806792467365e-02,8.360220244463688610e-01
4.037017258596555663e-02,8.272220800051746092e-01
4.328761281083059326e-02,8.175483296845287295e-01
4.641588833612779463e-02,8.068911342516092988e-01
4.977023564332111460e-02,7.951226895311782616e-01
5.336699231206309957e-02,7.820931028285481590e-01
5.722367659350217212e-02,7.676254030713867138e-01
6.135907273413172824e-02,7.467998086755889275e-01
6.579332246575682330e-02,7.201630721240132038e-01
7.054802310718645553e-02,7.050410899342233195e-01
7.564633275546291113e-02,6.950340621349484493e-01
8.111308307896872294e-02,6.840445761387244916e-01
8.697490026177834288e-02,6.719514516589856212e-01
9.326033468832199691e-02,6.586138450697330837e-01
1.000000000000000056e-01,6.438670952189853303e-01
1.072267222010323123e-01,6.275174658441431408e-01
1.149756995397735598e-01,6.093354266518824502e-01
1.232846739442065853e-01,5.890469759969779728e-01
1.321941148466028726e-01,5.663223050240865364e-01
1.417474162926804782e-01,5.648789995005872866e-01
1.519911082952933035e-01,5.676830721611617614e-01
1.629750834620645183e-01,5.708693892650664736e-01
1.747528400007684890e-01,5.736919167655201157e-01
1.873817422860384885e-01,5.663673377587231661e-01
2.009233002565047888e-01,5.582235878674380869e-01
2.154434690031884481e-01,5.491385400838917352e-01
2.310129700083160542e-01,5.389652781969469508e-01
2.477076355991711387e-01,5.275254597174460214e-01
2.656087782946686682e-01,5.128218076054323893e-01
2.848035868435802032e-01,4.947473393967016797e-01
3.053855508833415722e-01,4.743953544086957352e-01
3.274549162877728459e-01,4.513662847633205799e-01
3.511191734215131088e-01,4.251630366245581216e-01
3.764935806792467643e-01,4.318711173553740901e-01
4.037017258596553582e-01,4.431093746636769470e-01
4.328761281083057244e-01,4.561797028599541282e-01
4.641588833612781961e-01,4.715291603676264875e-01
4.977023564332113681e-01,4.897621753390283272e-01
5.336699231206312177e-01,5.117165363916661436e-01
5.722367659350220404e-01,5.385881296764907233e-01
6.135907273413175878e-01,5.721452704332466999e-01
6.579332246575682053e-01,6.151179166417702904e-01
7.054802310718645275e-01,6.719544422544825313e-01
7.564633275546290836e-01,7.504265753591284893e-01
8.111308307896872849e-01,8.654462693149762575e-01
8.697490026177834288e-01,9.174664666219513043e-01
9.326033468832198858e-01,9.667639315848943760e-01
1.000000000000000000e+00,1.031224376809154908e+00


==> pics/plots/plot_data/tx_energy_5.csv <==
t,E
1.149756995397735633e-03,2.088895701410575789e+00
1.232846739442065853e-03,2.058636950767517515e+00
1.321941148466028622e-03,2.025615319046088825e+00
1.417474162926804808e-03,1.989526383076615890e+00
1.519911082952933243e-03,1.956426871155771963e+00
1.629750834620643553e-03,1.942358907496908760e+00
1.747528400007682938e-03,1.926903923914806693e+00
1.873817422860383055e-03,1.898914241007254589e+00
2.009233002565048026e-03,1.829508617674784343e+00
2.154434690031884272e-03,1.752731118142212496e+00
2.310129700083160455e-03,1.852376725066220642e+00
2.477076355991711300e-03,1.809978379415430272e+00
2.656087782946686768e-03,1.763372905165642601e+00
2.848035868435802066e-03,1.712032964961372805e+00
3.053855508833415357e-03,1.658349313264068980e+00
3.274549162877728528e-03,1.609127073665511443e+00
3.511191734215130845e-03,1.593379554108044660e+00
3.764935806792467539e-03,1.567112877905324053e+00
4.037017258596553408e-03,1.538482840892143821e+00
4.328761281083057418e-03,1.517312346293345771e+00
4.641588833612782412e-03,1.499408833478740100e+00
4.977023564332113716e-03,1.479808727696482418e+00
5.336699231206312212e-03,1.458313822107509372e+00
5.722367659350220161e-03,1.437815345040748261e+00
6.135907273413176120e-03,1.416960258866786893e+00
6.579332246575681983e-03,1.393943919873162463e+00
7.054802310718645032e-03,1.361128868017734916e+00
7.564633275546290940e-03,1.289602808365010178e+00
8.111308307896872294e-03,1.254317897580567553e+00
8.697490026177834635e-03,1.249826421763240214e+00
9.326033468832199691e-03,1.225537667972319111e+00
1.000000000000000021e-02,1.195039262930812640e+00
1.072267222010323158e-02,1.161989878048852010e+00
1.149756995397735633e-02,1.147562391943275806e+00
1.232846739442065853e-02,1.134997343913174639e+00
1.321941148466029316e-02,1.121344627461384080e+00
1.417474162926805545e-02,1.106494426251090735e+00
1.519911082952933937e-02,1.090323154303755926e+00
1.629750834620644420e-02,1.072691259790222507e+00
1.747528400007683849e-02,1.053440591643608037e+00
1.873817422860384052e-02,1.033185028533424310e+00
2.009233002565046985e-02,1.011266096300163397e+00
2.154434690031884619e-02,9.872172769944321802e-01
2.310129700083160542e-02,9.607799421895738545e-01
2.477076355991711387e-02,9.316542941844047077e-01
2.656087782946686682e-02,9.152336731015335847e-01
2.848035868435801893e-02,8.992484221539200906e-01
3.053855508833415444e-02,8.814982873824283027e-01
3.274549162877728181e-02,8.617248751035726517e-01
3.511191734215130672e-02,8.396184268655256799e-01
3.764935806792467365e-02,8.198574054169238678e-01
4.037017258596555663e-02,8.132332521088998512e-01
4.328761281083059326e-02,8.058773575020647950e-01
4.641588833612779463e-02,7.976825082919917209e-01
4.977023564332111460e-02,7.885201603489084832e-01
5.336699231206309957e-02,7.683486783095256900e-01
5.722367659350217212e-02,7.430847013391569389e-01
6.135907273413172824e-02,7.155429590147799335e-01
6.579332246575682330e-02,6.938461827740013410e-01
7.054802310718645553e-02,6.875094531700485234e-01
7.564633275546291113e-02,6.805707168834359555e-01
8.111308307896872294e-02,6.729593673804881160e-01
8.697490026177834288e-02,6.645940320303020954e-01
9.326033468832199691e-02,6.553804438801442700e-01
1.000000000000000056e-01,6.452087855840771269e-01
1.072267222010323123e-01,6.339503460313598016e-01
1.149756995397735598e-01,6.214532726997377132e-01
1.232846739442065853e-01,6.075371207926696382e-01
1.321941148466028726e-01,5.919857816943806528e-01
1.417474162926804782e-01,5.745381991294589152e-01
1.519911082952933035e-01,5.694078867986559489e-01
1.629750834620645183e-01,5.739119143998521189e-01
1.747528400007684890e-01,5.784088316161271059e-01
1.873817422860384885e-01,5.794128461461106605e-01
2.009233002565047888e-01,5.805517932769457268e-01
2.154434690031884481e-01,5.818514404947172647e-01
2.310129700083160542e-01,5.769272988905541633e-01
2.477076355991711387e-01,5.675403727840276913e-01
2.656087782946686682e-01,5.570212209631592026e-01
2.848035868435802032e-01,5.451825282686513230e-01
3.053855508833415722e-01,5.317941777171552031e-01
3.274549162877728459e-01,5.165702615209478710e-01
3.511191734215131088e-01,4.991510520118344063e-01
3.764935806792467643e-01,4.790774930615513405e-01
4.037017258596553582e-01,4.606058441323596098e-01
4.328761281083057244e-01,4.764074122944513823e-01
4.641588833612781961e-01,4.951521826792767422e-01
4.977023564332113681e-01,5.176863898287813459e-01
5.336699231206312177e-01,5.452137779768709835e-01
5.722367659350220404e-01,5.795068073801733499e-01
6.135907273413175878e-01,6.232876603436867669e-01
6.579332246575682053e-01,6.809629503850467280e-01
7.054802310718645275e-01,7.601653374654734341e-01
7.564633275546290836e-01,8.753675957838310540e-01
8.111308307896872849e-01,1.009312117030796374e+00
8.697490026177834288e-01,1.095257225270066526e+00


==> pics/sod/bandwidth.csv <==
t,B
2.500000000000000000e-01,1.395432402610666998e+02
2.600000000000000089e-01,1.505212865507203901e+02
2.700000000000000178e-01,1.639048183656733499e+02
2.800000000000000266e-01,1.800294557134477884e+02
2.900000000000000355e-01,1.992254727740368025e+02
3.000000000000000444e-01,2.218017549129515658e+02
3.100000000000000533e-01,2.480270109194396184e+02
3.200000000000000622e-01,2.781088291752534474e+02
3.300000000000000711e-01,3.121714689002775458e+02
3.400000000000000799e-01,3.502335704078751064e+02
3.500000000000000888e-01,3.921872206225152695e+02
3.600000000000000977e-01,4.377799889662601345e+02
3.700000000000001066e-01,4.866016223896658062e+02
3.800000000000001155e-01,5.380770303639751546e+02
3.900000000000001243e-01,5.914669839757391401e+02
4.000000000000001332e-01,6.458775937413709016e+02


==> pics/sod/events.csv <==
t,s
5.040506327354780103e-01,-3.111111111111111160e+00
7.197048172589821657e-01,-3.111111111111111160e+00
9.727686269968234545e-02,-2.222222222222222321e+00
2.029834766433545323e-01,-2.222222222222222321e+00
3.514748958863660455e-01,-2.222222222222222321e+00
4.109259822335529777e-01,-2.222222222222222321e+00
4.220499604418148087e-01,-2.222222222222222321e+00
4.237375375244273878e-01,-2.222222222222222321e+00
4.653267237933430001e-01,-2.222222222222222321e+00
4.721984407953516705e-01,-2.222222222222222321e+00
4.757085155340458615e-01,-2.222222222222222321e+00
5.038312811179885831e-01,-2.222222222222222321e+00
5.042657951579191389e-01,-2.222222222222222321e+00
5.285429480438361693e-01,-2.222222222222222321e+00
5.526788972153128254e-01,-2.222222222222222321e+00
5.704006637582791361e-01,-2.222222222222222321e+00
5.775569337684052229e-01,-2.222222222222222321e+00
5.789848052588337790e-01,-2.222222222222222321e+00
5.889793204999418386e-01,-2.222222222222222321e+00
6.242623912395851571e-01,-2.222222222222222321e+00
6.264463404416091841e-01,-2.222222222222222321e+00
6.446322424665101858e-01,-2.222222222222222321e+00
6.564265806976989914e-01,-2.222222222222222321e+00
7.186535137334099099e-01,-2.222222222222222321e+00
7.210969856898912234e-01,-2.222222222222222321e+00
9.568935594105343334e-02,-1.333333333333333481e+00
1.023416576270529676e-01,-1.333333333333333481e+00
1.246156976163306784e-01,-1.333333333333333481e+00
1.616472402234447325e-01,-1.333333333333333481e+00
2.016419679203659832e-01,-1.333333333333333481e+00
2.066208384502354056e-01,-1.333333333333333481e+00
2.218453725489089312e-01,-1.333333333333333481e+00
2.310902341144743244e-01,-1.333333333333333481e+00
2.489985412122669162e-01,-1.333333333333333481e+00
2.801173204050176890e-01,-1.333333333333333481e+00
2.882730247351226738e-01,-1.333333333333333481e+00
3.108307954977961307e-01,-1.333333333333333481e+00
3.244129721147979706e-01,-1.333333333333333481e+00
3.319795438753730399e-01,-1.333333333333333481e+00
3.510807872443498789e-01,-1.333333333333333481e+00
3.523157871078277381e-01,-1.333333333333333481e+00
3.575346945374594521e-01,-1.333333333333333481e+00
3.899533136823319368e-01,-1.333333333333333481e+00
3.972001644667313980e-01,-1.333333333333333481e+00
4.004584730814529370e-01,-1.333333333333333481e+00
4.042291808624228766e-01,-1.333333333333333481e+00
4.107343723355847964e-01,-1.333333333333333481e+00
4.114246323782705383e-01,-1.333333333333333481e+00
4.205460172947977360e-01,-1.333333333333333481e+00
4.217820335228068540e-01,-1.333333333333333481e+00
4.224769672411117782e-01,-1.333333333333333481e+00
4.234942360467314759e-01,-1.333333333333333481e+00
4.241468289730320196e-01,-1.333333333333333481e+00
4.267657049208796738e-01,-1.333333333333333481e+00
4.282932753896929179e-01,-1.333333333333333481e+00
4.358341996486276848e-01,-1.333333333333333481e+00
4.444818433145815151e-01,-1.333333333333333481e+00
4.469157873425314009e-01,-1.333333333333333481e+00
4.503646570885428968e-01,-1.333333333333333481e+00
4.527498056460739773e-01,-1.333333333333333481e+00
4.541118658307541356e-01,-1.333333333333333481e+00
4.584068301744483320e-01,-1.333333333333333481e+00
4.604819898473329065e-01,-1.333333333333333481e+00
4.650622657639341129e-01,-1.333333333333333481e+00
4.656433005735823305e-01,-1.333333333333333481e+00
4.685476457606315148e-01,-1.333333333333333481e+00
4.720843746738247471e-01,-1.333333333333333481e+00
4.726092682546658152e-01,-1.333333333333333481e+00
4.756020571064906721e-01,-1.333333333333333481e+00
4.760701278797231373e-01,-1.333333333333333481e+00
4.822317739921926361e-01,-1.333333333333333481e+00
4.837056862834715476e-01,-1.333333333333333481e+00
4.884257662551944046e-01,-1.333333333333333481e+00
4.901872022972211806e-01,-1.333333333333333481e+00
4.932871151258084175e-01,-1.333333333333333481e+00
4.988388875366963626e-01,-1.333333333333333481e+00
5.037202256514955456e-01,-1.333333333333333481e+00
5.043709330935745028e-01,-1.333333333333333481e+00
5.050946020156829031e-01,-1.333333333333333481e+00
5.083937657802554133e-01,-1.333333333333333481e+00
5.123287729216385866e-01,-1.333333333333333481e+00
5.150021696331914534e-01,-1.333333333333333481e+00
5.216621878225462527e-01,-1.333333333333333481e+00
5.259040535332326627e-01,-1.333333333333333481e+00
5.273494181449540630e-01,-1.333333333333333481e+00
5.284216886785622069e-01,-1.333333333333333481e+00
5.290286990417516488e-01,-1.333333333333333481e+00
5.298201748903146324e-01,-1.333333333333333481e+00
5.341184213904668354e-01,-1.333333333333333481e+00
5.399031654581135653e-01,-1.333333333333333481e+00
5.430439110377257572e-01,-1.333333333333333481e+00
5.498038009422897554e-01,-1.333333333333333481e+00
5.525492293803060395e-01,-1.333333333333333481e+00
5.532475435442141265e-01,-1.333333333333333481e+00
5.548689960644321850e-01,-1.333333333333333481e+00
5.645880170314392377e-01,-1.333333333333333481e+00
5.701410754187059560e-01,-1.333333333333333481e+00
5.708743087324761323e-01,-1.333333333333333481e+00
5.772583382739565616e-01,-1.333333333333333481e+00
5.779590899701515516e-01,-1.333333333333333481e+00
5.788218911725893090e-01,-1.333333333333333481e+00
5.794819867442753125e-01,-1.333333333333333481e+00
5.804862153504444233e-01,-1.333333333333333481e+00
5.872259840818609966e-01,-1.333333333333333481e+00
5.888223390216072994e-01,-1.333333333333333481e+00
5.894995669689686579e-01,-1.333333333333333481e+00
6.045203124833765651e-01,-1.333333333333333481e+00
6.100176163802463192e-01,-1.333333333333333481e+00
6.184477062213236120e-01,-1.333333333333333481e+00
6.240203665467598526e-01,-1.333333333333333481e+00
6.248412228353518172e-01,-1.333333333333333481e+00
6.262019744218491057e-01,-1.333333333333333481e+00
6.271010361666692345e-01,-1.333333333333333481e+00
6.305339203256143943e-01,-1.333333333333333481e+00
6.417920916635981854e-01,-1.333333333333333481e+00
6.443681265713031570e-01,-1.333333333333333481e+00
6.454694106688213528e-01,-1.333333333333333481e+00
6.530083025085199333e-01,-1.333333333333333481e+00
6.560525070574276807e-01,-1.333333333333333481e+00
6.573796000736344958e-01,-1.333333333333333481e+00
6.593295637754571503e-01,-1.333333333333333481e+00
6.663544418237148381e-01,-1.333333333333333481e+00
6.794734787805958298e-01,-1.333333333333333481e+00
6.920199086305488523e-01,-1.333333333333333481e+00
6.972211851677430072e-01,-1.333333333333333481e+00
7.180700748156870761e-01,-1.333333333333333481e+00
7.216957919201663074e-01,-1.333333333333333481e+00
7.543915854459553039e-01,-1.333333333333333481e+00
7.713921636755426414e-01,-1.333333333333333481e+00
7.817777260561185049e-01,-1.333333333333333481e+00
7.958931698832448776e-01,-1.333333333333333481e+00
8.389601912902809877e-01,-1.333333333333333481e+00
8.698790210367554065e-01,-1.333333333333333481e+00
2.345009579669092917e-02,-4.444444444444446418e-01
3.569701780905509131e-02,-4.444444444444446418e-01
9.427728709940751128e-02,-4.444444444444446418e-01
1.034861631551260014e-01,-4.444444444444446418e-01
1.118904919063751641e-01,-4.444444444444446418e-01
1.235681902712592456e-01,-4.444444444444446418e-01
1.290341947322745375e-01,-4.444444444444446418e-01
1.568461151905239936e-01,-4.444444444444446418e-01
1.687938971789130216e-01,-4.444444444444446418e-01
1.860391573107163521e-01,-4.444444444444446418e-01
2.073707518463995814e-01,-4.444444444444446418e-01
2.148214827520540660e-01,-4.444444444444446418e-01
2.249455535767511116e-01,-4.444444444444446418e-01
2.298654479711648158e-01,-4.444444444444446418e-01
2.351675805684124154e-01,-4.444444444444446418e-01
2.469922953307313318e-01,-4.444444444444446418e-01
2.528287709281030748e-01,-4.444444444444446418e-01
2.838987222006827960e-01,-4.444444444444446418e-01
2.873441268944288418e-01,-4.444444444444446418e-01
2.911453845116194761e-01,-4.444444444444446418e-01
2.941772080040244153e-01,-4.444444444444446418e-01
3.051388969222497138e-01,-4.444444444444446418e-01
3.098963871463012443e-01,-4.444444444444446418e-01
3.126520535136204648e-01,-4.444444444444446418e-01
3.237498928945536925e-01,-4.444444444444446418e-01
3.257623142844008890e-01,-4.444444444444446418e-01
3.315324253112378328e-01,-4.444444444444446418e-01
3.332640555490102297e-01,-4.444444444444446418e-01
3.357884413292305803e-01,-4.444444444444446418e-01
3.508044048826051697e-01,-4.444444444444446418e-01
3.525850801880997532e-01,-4.444444444444446418e-01
3.541710919552991110e-01,-4.444444444444446418e-01
3.571827232909397520e-01,-4.444444444444446418e-01
3.584547776740640845e-01,-4.444444444444446418e-01
3.633290077502183135e-01,-4.444444444444446418e-01
3.662605482560533643e-01,-4.444444444444446418e-01
3.728997018982482814e-01,-4.444444444444446418e-01
3.760222187516815140e-01,-4.444444444444446418e-01
3.815689328858002938e-01,-4.444444444444446418e-01
3.835832405041855186e-01,-4.444444444444446418e-01
3.895072194668587895e-01,-4.444444444444446418e-01
3.911125071360905814e-01,-4.444444444444446418e-01
3.951282320791024705e-01,-4.444444444444446418e-01
3.969391748237099948e-01,-4.444444444444446418e-01
3.979900185923159750e-01,-4.444444444444446418e-01
4.002625997316083262e-01,-4.444444444444446418e-01
4.011915428822945273e-01,-4.444444444444446418e-01
4.039246014232166226e-01,-4.444444444444446418e-01
4.053200503423592949e-01,-4.444444444444446418e-01
4.088346261950631666e-01,-4.444444444444446418e-01
4.105886357441454471e-01,-4.444444444444446418e-01
4.115751746201619654e-01,-4.444444444444446418e-01
4.154873919554414874e-01,-4.444444444444446418e-01
4.174858888618755981e-01,-4.444444444444446418e-01
4.202959928951033319e-01,-4.444444444444446418e-01
4.213022257708468610e-01,-4.444444444444446418e-01
4.226362015372044922e-01,-4.444444444444446418e-01
4.233346453071406001e-01,-4.444444444444446418e-01
4.243306612663553246e-01,-4.444444444444446418e-01
4.265818936963770014e-01,-4.444444444444446418e-01
4.272566513468477600e-01,-4.444444444444446418e-01
4.280902781785834166e-01,-4.444444444444446418e-01
4.288197664177242352e-01,-4.444444444444446418e-01
4.330025842477604470e-01,-4.444444444444446418e-01
4.356306166760288701e-01,-4.444444444444446418e-01
4.364322040250032675e-01,-4.444444444444446418e-01
4.407318286734442370e-01,-4.444444444444446418e-01
4.442760546236089181e-01,-4.444444444444446418e-01
4.449320612369894734e-01,-4.444444444444446418e-01
4.467044684149271694e-01,-4.444444444444446418e-01
4.474605685652799369e-01,-4.444444444444446418e-01
4.510350748012209587e-01,-4.444444444444446418e-01
4.530500136009631973e-01,-4.444444444444446418e-01
4.539948476040468472e-01,-4.444444444444446418e-01
4.547110585670180449e-01,-4.444444444444446418e-01
4.558323413852988226e-01,-4.444444444444446418e-01
4.589510260040673972e-01,-4.444444444444446418e-01
4.601629541402508239e-01,-4.444444444444446418e-01
4.610964183427623264e-01,-4.444444444444446418e-01
4.618457327117597710e-01,-4.444444444444446418e-01
4.642611213756349109e-01,-4.444444444444446418e-01
4.657805407214334337e-01,-4.444444444444446418e-01
4.664098895649171350e-01,-4.444444444444446418e-01
4.691634023747122684e-01,-4.444444444444446418e-01
4.708973613424667914e-01,-4.444444444444446418e-01
4.719821636936214482e-01,-4.444444444444446418e-01
4.726878645935455037e-01,-4.444444444444446418e-01
4.735241304658961425e-01,-4.444444444444446418e-01
4.755146409802240570e-01,-4.444444444444446418e-01
4.761504642871056125e-01,-4.444444444444446418e-01
4.779008280993258806e-01,-4.444444444444446418e-01
4.798908157211066450e-01,-4.444444444444446418e-01
4.820916124829734972e-01,-4.444444444444446418e-01
4.826275512049678085e-01,-4.444444444444446418e-01
4.835390045071720766e-01,-4.444444444444446418e-01
4.840915535082390697e-01,-4.444444444444446418e-01
4.868855371977203195e-01,-4.444444444444446418e-01
4.882217592869584344e-01,-4.444444444444446418e-01
4.887242851931693499e-01,-4.444444444444446418e-01
4.896733517587137929e-01,-4.444444444444446418e-01
4.908904248268811110e-01,-4.444444444444446418e-01
4.917961292613404201e-01,-4.444444444444446418e-01
4.930429610969726539e-01,-4.444444444444446418e-01
4.938335143610249611e-01,-4.444444444444446418e-01
4.994273741949455392e-01,-4.444444444444446418e-01
5.011524240586939793e-01,-4.444444444444446418e-01
5.023866179093299245e-01,-4.444444444444446418e-01
5.036125557279337306e-01,-4.444444444444446418e-01
5.044736626161573367e-01,-4.444444444444446418e-01
5.049547419004616344e-01,-4.444444444444446418e-01
5.055512372236388163e-01,-4.444444444444446418e-01
5.061424254946771395e-01,-4.444444444444446418e-01
5.074545157251869609e-01,-4.444444444444446418e-01
5.090220554754295579e-01,-4.444444444444446418e-01
5.121731438971673933e-01,-4.444444444444446418e-01
5.128754825490106084e-01,-4.444444444444446418e-01
5.136846917882693653e-01,-4.444444444444446418e-01
5.157735065816273501e-01,-4.444444444444446418e-01
5.204136184728737069e-01,-4.444444444444446418e-01
5.220216431064220730e-01,-4.444444444444446418e-01
5.240293669249458386e-01,-4.444444444444446418e-01
5.257291360891750420e-01,-4.444444444444446418e-01
5.264433908292668329e-01,-4.444444444444446418e-01
5.271989653518696084e-01,-4.444444444444446418e-01
5.278250745497270469e-01,-4.444444444444446418e-01
5.291367810524837401e-01,-4.444444444444446418e-01
5.296652932740287811e-01,-4.444444444444446418e-01
5.313023592423750108e-01,-4.444444444444446418e-01
5.338177614357406675e-01,-4.444444444444446418e-01
5.347582110426618573e-01,-4.444444444444446418e-01
5.379150003530850377e-01,-4.444444444444446418e-01
5.397410241462456959e-01,-4.444444444444446418e-01
5.405057710764932244e-01,-4.444444444444446418e-01
5.426959149810437477e-01,-4.444444444444446418e-01
5.436459636638385495e-01,-4.444444444444446418e-01
5.445195060322939318e-01,-4.444444444444446418e-01
5.496510112721462171e-01,-4.444444444444446418e-01
5.504731662599757769e-01,-4.444444444444446418e-01
5.512079333874330134e-01,-4.444444444444446418e-01
5.524422441104126502e-01,-4.444444444444446418e-01
5.534189364020857260e-01,-4.444444444444446418e-01
5.553875393925132853e-01,-4.444444444444446418e-01
5.564413417910757387e-01,-4.444444444444446418e-01
5.603667554045199672e-01,-4.444444444444446418e-01
5.643666947677971057e-01,-4.444444444444446418e-01
5.651695099215776619e-01,-4.444444444444446418e-01
5.699838049390438810e-01,-4.444444444444446418e-01
5.710691226497812689e-01,-4.444444444444446418e-01
5.720408249106150311e-01,-4.444444444444446418e-01
5.745637282881265184e-01,-4.444444444444446418e-01
5.762167465559442370e-01,-4.444444444444446418e-01
5.781201436552574346e-01,-4.444444444444446418e-01
5.796141444417658439e-01,-4.444444444444446418e-01
5.802942718866201943e-01,-4.444444444444446418e-01
5.809737869850561953e-01,-4.444444444444446418e-01
5.833542086941820859e-01,-4.444444444444446418e-01
5.869438219257773204e-01,-4.444444444444446418e-01
5.877687680735423914e-01,-4.444444444444446418e-01
5.886939576136933638e-01,-4.444444444444446418e-01
5.896166648189200554e-01,-4.444444444444446418e-01
5.909412966403854162e-01,-4.444444444444446418e-01
5.923524242083691993e-01,-4.444444444444446418e-01
5.965733883892289091e-01,-4.444444444444446418e-01
6.027299846281592988e-01,-4.444444444444446418e-01
6.068673339546207801e-01,-4.444444444444446418e-01
6.097533797922635168e-01,-4.444444444444446418e-01
6.118340859236388596e-01,-4.444444444444446418e-01
6.171137172966255635e-01,-4.444444444444446418e-01
6.199895572105050823e-01,-4.444444444444446418e-01
6.238564826936401353e-01,-4.444444444444446418e-01
6.250350013520005188e-01,-4.444444444444446418e-01
6.260093110302675790e-01,-4.444444444444446418e-01
6.272798498319070992e-01,-4.444444444444446418e-01
6.300474791208428016e-01,-4.444444444444446418e-01
6.316050961379248152e-01,-4.444444444444446418e-01
6.372603918937149725e-01,-4.444444444444446418e-01
6.414513864707933610e-01,-4.444444444444446418e-01
6.425994241605229584e-01,-4.444444444444446418e-01
6.441637086722286076e-01,-4.444444444444446418e-01
6.456879360502635334e-01,-4.444444444444446418e-01
6.473382810535557308e-01,-4.444444444444446418e-01
6.525890793886188757e-01,-4.444444444444446418e-01
6.539285027639868408e-01,-4.444444444444446418e-01
6.557876355888037079e-01,-4.444444444444446418e-01
6.577164731430268363e-01,-4.444444444444446418e-01
6.608628886865642871e-01,-4.444444444444446418e-01
6.657998275352512429e-01,-4.444444444444446418e-01
6.684881340044225295e-01,-4.444444444444446418e-01
6.788887224304044343e-01,-4.444444444444446418e-01
6.815469954777448880e-01,-4.444444444444446418e-01
6.876340789566476319e-01,-4.444444444444446418e-01
6.934289134001198063e-01,-4.444444444444446418e-01
6.966892271068361175e-01,-4.444444444444446418e-01
7.035221341021409280e-01,-4.444444444444446418e-01
7.070859685702046704e-01,-4.444444444444446418e-01
7.175122630075637664e-01,-4.444444444444446418e-01
7.222671264517535050e-01,-4.444444444444446418e-01
7.300403220362817747e-01,-4.444444444444446418e-01
7.398171064048342238e-01,-4.444444444444446418e-01
7.579046826829105576e-01,-4.444444444444446418e-01
7.623173086141494803e-01,-4.444444444444446418e-01
7.758262885160287503e-01,-4.444444444444446418e-01
7.803498160159444419e-01,-4.444444444444446418e-01
7.868444494366412245e-01,-4.444444444444446418e-01
8.037344503144661090e-01,-4.444444444444446418e-01
8.374181562117227751e-01,-4.444444444444446418e-01
8.426166697504069436e-01,-4.444444444444446418e-01
8.497341763197476805e-01,-4.444444444444446418e-01
8.733059310895157079e-01,-4.444444444444446418e-01
8.919306502190579300e-01,-4.444444444444446418e-01
9.093427011352663847e-01,-4.444444444444446418e-01
9.216885934178967732e-01,-4.444444444444446418e-01
9.571112808721234932e-01,-4.444444444444446418e-01
9.799979570325504374e-01,-4.444444444444446418e-01
4.796133932524213397e-03,4.444444444444446418e-01
2.210129454259548640e-02,4.444444444444446418e-01
2.890610073243585557e-02,4.444444444444446418e-01
4.164226443995220489e-02,4.444444444444446418e-01
6.127620721614994437e-02,4.444444444444446418e-01
8.334486831586736255e-02,4.444444444444446418e-01
1.046217570616451986e-01,4.444444444444446418e-01
1.105314053884678543e-01,4.444444444444446418e-01
1.165806893940316835e-01,4.444444444444446418e-01
1.226935100967643522e-01,4.444444444444446418e-01
1.305250177444622350e-01,4.444444444444446418e-01
1.461993757995016241e-01,4.444444444444446418e-01
1.706626196380146843e-01,4.444444444444446418e-01
1.843098245618546016e-01,4.444444444444446418e-01
2.081062298558709611e-01,4.444444444444446418e-01
2.132355753248194874e-01,4.444444444444446418e-01
2.262611526109775117e-01,4.444444444444446418e-01
2.435471848529248973e-01,4.444444444444446418e-01
2.852138761955554935e-01,4.444444444444446418e-01
2.922737087368027509e-01,4.444444444444446418e-01
2.974702461557884314e-01,4.444444444444446418e-01
3.081017579537806972e-01,4.444444444444446418e-01
3.210060584819027230e-01,4.444444444444446418e-01
3.261304915633408408e-01,4.444444444444446418e-01
3.311306767467542267e-01,4.444444444444446418e-01
3.336560521794916800e-01,4.444444444444446418e-01
3.367031314781512852e-01,4.444444444444446418e-01
3.470493849117272656e-01,4.444444444444446418e-01
3.505323054801484650e-01,4.444444444444446418e-01
3.528702122424307031e-01,4.444444444444446418e-01
3.554460455900836924e-01,4.444444444444446418e-01
3.569283781190009663e-01,4.444444444444446418e-01
3.587599567881026297e-01,4.444444444444446418e-01
3.630304006131672145e-01,4.444444444444446418e-01
3.644518896972611666e-01,4.444444444444446418e-01
3.658623254061433849e-01,4.444444444444446418e-01
3.670632100416313381e-01,4.444444444444446418e-01
3.685355781630230698e-01,4.444444444444446418e-01
3.743910833713327002e-01,4.444444444444446418e-01
3.756571824608703203e-01,4.444444444444446418e-01
3.785524007093559740e-01,4.444444444444446418e-01
3.809403635202970873e-01,4.444444444444446418e-01
3.827286265794008768e-01,4.444444444444446418e-01
3.862939200531108619e-01,4.444444444444446418e-01
3.915047397971957999e-01,4.444444444444446418e-01
3.949039675307013941e-01,4.444444444444446418e-01
3.960366407516626164e-01,4.444444444444446418e-01
3.990754167071662306e-01,4.444444444444446418e-01
4.000966972549136469e-01,4.444444444444446418e-01
4.029381568400581259e-01,4.444444444444446418e-01
4.066379316163238333e-01,4.444444444444446418e-01
4.080662860574160722e-01,4.444444444444446418e-01
4.098561543790696371e-01,4.444444444444446418e-01
4.117401385787499146e-01,4.444444444444446418e-01
4.167640210556191604e-01,4.444444444444446418e-01
4.198715072920154445e-01,4.444444444444446418e-01
4.228304619774379547e-01,4.444444444444446418e-01
4.257468971790180912e-01,4.444444444444446418e-01
4.264335034003135516e-01,4.444444444444446418e-01
4.274211426371916089e-01,4.444444444444446418e-01
4.290911516316716079e-01,4.444444444444446418e-01
4.326965245746954292e-01,4.444444444444446418e-01
4.337740166617783388e-01,4.444444444444446418e-01
4.387709983718497964e-01,4.444444444444446418e-01
4.430938747038695724e-01,4.444444444444446418e-01
4.441461854128144759e-01,4.444444444444446418e-01
4.461614589723518209e-01,4.444444444444446418e-01
4.531713341040977672e-01,4.444444444444446418e-01
4.538938107955578505e-01,4.444444444444446418e-01
4.548676137981135792e-01,4.444444444444446418e-01
4.590865748591359541e-01,4.444444444444446418e-01
4.599098273983490137e-01,4.444444444444446418e-01
4.613226871107319327e-01,4.444444444444446418e-01
4.634360370176315858e-01,4.444444444444446418e-01
4.640649417373460262e-01,4.444444444444446418e-01
4.659549906070913905e-01,4.444444444444446418e-01
4.693260912402471008e-01,4.444444444444446418e-01
4.714325880423418380e-01,4.444444444444446418e-01
4.727617447898109226e-01,4.444444444444446418e-01
4.734174171490086458e-01,4.444444444444446418e-01
4.749609887677589959e-01,4.444444444444446418e-01
4.754218568497322606e-01,4.444444444444446418e-01
4.762300368004876439e-01,4.444444444444446418e-01
4.768462686887419144e-01,4.444444444444446418e-01
4.783231263776416275e-01,4.444444444444446418e-01
4.790079292547919643e-01,4.444444444444446418e-01
4.804611058801441792e-01,4.444444444444446418e-01
4.819691393234019072e-01,4.444444444444446418e-01
4.827271069781527424e-01,4.444444444444446418e-01
4.834259822490234448e-01,4.444444444444446418e-01
4.842392040385514185e-01,4.444444444444446418e-01
4.874988516752618573e-01,4.444444444444446418e-01
4.881067325086751452e-01,4.444444444444446418e-01
4.889114772175957579e-01,4.444444444444446418e-01
4.910968344963625998e-01,4.444444444444446418e-01
4.923371993363860888e-01,4.444444444444446418e-01
5.003021164823022726e-01,4.444444444444446418e-01
5.010244652394442166e-01,4.444444444444446418e-01
5.016275425026426316e-01,4.444444444444446418e-01
5.022477880782059145e-01,4.444444444444446418e-01
5.031048528596631098e-01,4.444444444444446418e-01
5.046191152129042568e-01,4.444444444444446418e-01
5.057061540243323883e-01,4.444444444444446418e-01
5.065594448273105233e-01,4.444444444444446418e-01
5.072901091516240912e-01,4.444444444444446418e-01
5.108052782397434211e-01,4.444444444444446418e-01
5.129957112697569599e-01,4.444444444444446418e-01
5.135184032834104739e-01,4.444444444444446418e-01
5.167315652414351534e-01,4.444444444444446418e-01
5.232584083089717453e-01,4.444444444444446418e-01
5.248230628684202870e-01,4.444444444444446418e-01
5.265744199866524422e-01,4.444444444444446418e-01
5.292857876679996076e-01,4.444444444444446418e-01
5.314177930438148678e-01,4.444444444444446418e-01
5.320975601016662004e-01,4.444444444444446418e-01
5.357874824891581955e-01,4.444444444444446418e-01
5.375876892300262000e-01,4.444444444444446418e-01
5.390085431964853901e-01,4.444444444444446418e-01
5.395969348776367136e-01,4.444444444444446418e-01
5.407148903529448436e-01,4.444444444444446418e-01
5.438333516032892723e-01,4.444444444444446418e-01
5.451673510965074909e-01,4.444444444444446418e-01
5.463482393252747649e-01,4.444444444444446418e-01
5.494831577187174743e-01,4.444444444444446418e-01
5.506386865727980195e-01,4.444444444444446418e-01
5.517551317269983047e-01,4.444444444444446418e-01
5.523313753610208376e-01,4.444444444444446418e-01
5.555695022420595874e-01,4.444444444444446418e-01
5.574554667350554160e-01,4.444444444444446418e-01
5.623581414277463164e-01,4.444444444444446418e-01
5.667231404144863482e-01,4.444444444444446418e-01
5.698375896587689615e-01,4.444444444444446418e-01
5.713334632181903405e-01,4.444444444444446418e-01
5.740167198826038319e-01,4.444444444444446418e-01
5.752010296149532298e-01,4.444444444444446418e-01
5.760746090990762625e-01,4.444444444444446418e-01
5.797778315077447564e-01,4.444444444444446418e-01
5.811175110240472952e-01,4.444444444444446418e-01
5.831504557268384348e-01,4.444444444444446418e-01
5.840705948053923624e-01,4.444444444444446418e-01
5.879443871148477552e-01,4.444444444444446418e-01
5.885572315902809493e-01,4.444444444444446418e-01
5.897315806989743558e-01,4.444444444444446418e-01
5.906361637581125645e-01,4.444444444444446418e-01
5.915831151907963159e-01,4.444444444444446418e-01
5.938539759176316712e-01,4.444444444444446418e-01
5.963792271623314933e-01,4.444444444444446418e-01
6.015127902419415973e-01,4.444444444444446418e-01
6.070866886700903020e-01,4.444444444444446418e-01
6.095170768394562177e-01,4.444444444444446418e-01
6.134157531474276892e-01,4.444444444444446418e-01
6.167477064736298642e-01,4.444444444444446418e-01
6.224465890898358555e-01,4.444444444444446418e-01
6.237045385363489958e-01,4.444444444444446418e-01
6.252573235455001210e-01,4.444444444444446418e-01
6.274576002668281749e-01,4.444444444444446418e-01
6.288380398297328533e-01,4.444444444444446418e-01
6.361847205519219894e-01,4.444444444444446418e-01
6.396051721183910743e-01,4.444444444444446418e-01
6.411788316325242043e-01,4.444444444444446418e-01
6.428462227728346523e-01,4.444444444444446418e-01
6.439581546531508716e-01,4.444444444444446418e-01
6.459186935823998388e-01,4.444444444444446418e-01
6.469997945401665396e-01,4.444444444444446418e-01
6.488607188588807473e-01,4.444444444444446418e-01
6.542317240652846255e-01,4.444444444444446418e-01
6.555244196148570790e-01,4.444444444444446418e-01
6.611353658870002814e-01,4.444444444444446418e-01
6.632176195394191565e-01,4.444444444444446418e-01
6.716844495279215010e-01,4.444444444444446418e-01
6.821548211059385025e-01,4.444444444444446418e-01
6.939826961673041250e-01,4.444444444444446418e-01
6.962081779162001549e-01,4.444444444444446418e-01
7.043535496674192542e-01,4.444444444444446418e-01
7.148036224359266555e-01,4.444444444444446418e-01
7.229497255404728762e-01,4.444444444444446418e-01
7.352664741561555362e-01,4.444444444444446418e-01
7.599603270982345782e-01,4.444444444444446418e-01
7.775042355203668487e-01,4.444444444444446418e-01
8.059249730950474033e-01,4.444444444444446418e-01
8.362614332617094304e-01,4.444444444444446418e-01
8.441203978641028671e-01,4.444444444444446418e-01
8.746145833682464898e-01,4.444444444444446418e-01
8.821583886308997924e-01,4.444444444444446418e-01
9.036003298470852707e-01,4.444444444444446418e-01
9.170556107725680306e-01,4.444444444444446418e-01
9.301012803621048208e-01,4.444444444444446418e-01
9.420581497855634590e-01,4.444444444444446418e-01
9.552011959605473113e-01,4.444444444444446418e-01
9.713244691175433321e-01,4.444444444444446418e-01
9.862245884677159902e-01,4.444444444444446418e-01
9.936179719517401754e-01,4.444444444444446418e-01
1.130574515747045580e-02,1.333333333333333037e+00
2.086554794102653612e-02,1.333333333333333037e+00
5.411794848098165633e-02,1.333333333333333037e+00
7.849034992448530867e-02,1.333333333333333037e+00
1.060739094843431013e-01,1.333333333333333037e+00
1.176444435462672411e-01,1.333333333333333037e+00
1.217669172713278097e-01,1.333333333333333037e+00
1.393789378191511719e-01,1.333333333333333037e+00
1.447740363500045202e-01,1.333333333333333037e+00
1.786917780509105769e-01,1.333333333333333037e+00
2.089827275501617010e-01,1.333333333333333037e+00
3.264884919414356435e-01,1.333333333333333037e+00
3.286474993443816994e-01,1.333333333333333037e+00
3.454839218089051922e-01,1.333333333333333037e+00
3.490223207719550524e-01,1.333333333333333037e+00
3.557172684128206419e-01,1.333333333333333037e+00
3.591075487409395306e-01,1.333333333333333037e+00
3.647329117256418729e-01,1.333333333333333037e+00
3.674914441525020115e-01,1.333333333333333037e+00
3.747174836554558741e-01,1.333333333333333037e+00
3.788512917550770909e-01,1.333333333333333037e+00
3.934481647976003083e-01,1.333333333333333037e+00
3.946921684965191135e-01,1.333333333333333037e+00
3.993707042057746959e-01,1.333333333333333037e+00
4.068651422817458063e-01,1.333333333333333037e+00
4.259611986047397436e-01,1.333333333333333037e+00
4.313453471100950898e-01,1.333333333333333037e+00
4.433665392543596484e-01,1.333333333333333037e+00
4.440164461161523191e-01,1.333333333333333037e+00
4.532889750350743707e-01,1.333333333333333037e+00
4.537860573112614815e-01,1.333333333333333037e+00
4.592479590585005766e-01,1.333333333333333037e+00
4.636518036673809573e-01,1.333333333333333037e+00
4.728413400288540291e-01,1.333333333333333037e+00
4.733217082615615579e-01,1.333333333333333037e+00
4.751376264702434904e-01,1.333333333333333037e+00
4.763236757208479943e-01,1.333333333333333037e+00
4.784902767621297959e-01,1.333333333333333037e+00
4.806214571720654471e-01,1.333333333333333037e+00
4.828303556476412073e-01,1.333333333333333037e+00
4.833154413369381563e-01,1.333333333333333037e+00
4.876178758939540003e-01,1.333333333333333037e+00
5.004323421694727436e-01,1.333333333333333037e+00
5.009080276278553567e-01,1.333333333333333037e+00
5.017724508588237153e-01,1.333333333333333037e+00
5.066656129079788462e-01,1.333333333333333037e+00
5.071728593197039059e-01,1.333333333333333037e+00
5.132107756021161427e-01,1.333333333333333037e+00
5.315618160647674895e-01,1.333333333333333037e+00
5.360478699790838242e-01,1.333333333333333037e+00
5.392820080029124830e-01,1.333333333333333037e+00
5.453653300663234837e-01,1.333333333333333037e+00
5.477253360514170444e-01,1.333333333333333037e+00
5.519362829001634996e-01,1.333333333333333037e+00
5.690493333796209363e-01,1.333333333333333037e+00
5.753360218099002887e-01,1.333333333333333037e+00
5.759424235338432840e-01,1.333333333333333037e+00
5.812890328510995630e-01,1.333333333333333037e+00
5.882229415022416363e-01,1.333333333333333037e+00
5.898641781568266795e-01,1.333333333333333037e+00
5.950144602543552264e-01,1.333333333333333037e+00
5.962074014739731087e-01,1.333333333333333037e+00
6.087007332124283465e-01,1.333333333333333037e+00
6.157244463686263325e-01,1.333333333333333037e+00
6.226628408495006317e-01,1.333333333333333037e+00
6.235389312072339152e-01,1.333333333333333037e+00
6.276797439883561314e-01,1.333333333333333037e+00
6.401264090425528019e-01,1.333333333333333037e+00
6.431399779776018066e-01,1.333333333333333037e+00
6.463086714947536837e-01,1.333333333333333037e+00
6.546144053484320713e-01,1.333333333333333037e+00
6.614475555060381762e-01,1.333333333333333037e+00
6.946605491550646994e-01,1.333333333333333037e+00
8.321076706473395923e-01,1.333333333333333037e+00
8.760369546838779886e-01,1.333333333333333037e+00
9.369785133413089939e-01,1.333333333333333037e+00
9.489590558226612682e-01,1.333333333333333037e+00
9.881416944477360298e-01,1.333333333333333037e+00
1.491754428837469351e-02,2.222222222222221433e+00
1.192983699554447941e-01,2.222222222222221433e+00
1.407602049029961500e-01,2.222222222222221433e+00
3.269533955596728436e-01,2.222222222222221433e+00
3.938552885353123756e-01,2.222222222222221433e+00
4.436207465162765318e-01,2.222222222222221433e+00
4.534623414410240971e-01,2.222222222222221433e+00
4.729439264005884658e-01,2.222222222222221433e+00
4.829839924391337025e-01,2.222222222222221433e+00
5.006245804110511788e-01,2.222222222222221433e+00
5.067977706610228283e-01,2.222222222222221433e+00
5.755148377590940667e-01,2.222222222222221433e+00
5.954083059406621858e-01,2.222222222222221433e+00
6.229414529030146142e-01,2.222222222222221433e+00


==> pics/sod/levels.csv <==
t,l1,l2,l3,l4,l5,l6,l7,l8
2.500000000000000000e-01,-4.000000000000000000e+00,-3.111111111111111160e+00,-2.222222222222222321e+00,-1.333333333333333481e+00,-4.444444444444446418e-01,4.444444444444446418e-01,1.333333333333333037e+00,2.222222222222221433e+00,3.111111111111110716e+00,4.000000000000000000e+00
3.499999999999999778e-01,-4.000000000000000000e+00,-3.111111111111111160e+00,-2.222222222222222321e+00,-1.333333333333333481e+00,-4.444444444444446418e-01,4.444444444444446418e-01,1.333333333333333037e+00,2.222222222222221433e+00,3.111111111111110716e+00,4.000000000000000000e+00


==> pics/sod/signal.csv <==
t,s
2.500000000000000000e-01,-1.335444675536073156e+00
2.502499999999999725e-01,-1.292678808336672702e+00
2.504999999999999449e-01,-1.236344255890107657e+00
2.507499999999999174e-01,-1.168686604848315103e+00
2.509999999999998899e-01,-1.092010742720746164e+00
2.512499999999998623e-01,-1.008585430395694482e+00
2.514999999999998348e-01,-9.205611363066908970e-01
2.517499999999998073e-01,-8.299022991574538377e-01
2.519999999999997797e-01,-7.383324125033038365e-01
2.522499999999997522e-01,-6.472967377983199766e-01
2.524999999999997247e-01,-5.579472273164460816e-01
2.527499999999996971e-01,-4.711455571086151650e-01
2.529999999999996696e-01,-3.874794870813570991e-01
2.532499999999996421e-01,-3.072941296969424751e-01
2.534999999999996145e-01,-2.307381620273040168e-01
2.537499999999995870e-01,-1.578176976805087950e-01
2.539999999999995595e-01,-8.845133081195384606e-02
2.542499999999995319e-01,-2.252569551619496013e-02
2.544999999999995044e-01,4.005011484405143068e-02
2.547499999999994769e-01,9.929804173041696658e-02
2.549999999999994493e-01,1.551376161446320623e-01
2.552499999999994218e-01,2.073651265492949258e-01
2.554999999999993943e-01,2.556450533500961297e-01
2.557499999999993667e-01,2.995170043548402439e-01
2.559999999999993392e-01,3.384192714589356332e-01
2.562499999999993117e-01,3.717250907915203295e-01
2.564999999999992841e-01,3.987880943448542381e-01
2.567499999999992566e-01,4.189961820546819760e-01
2.569999999999992291e-01,4.318306756707327998e-01
2.572499999999992015e-01,4.369245873494209675e-01
2.574999999999991740e-01,4.341158490813457060e-01
2.577499999999991465e-01,4.234929768082552615e-01
2.579999999999991189e-01,4.054285270307574351e-01
2.582499999999990914e-01,3.805962231002180673e-01
2.584999999999990639e-01,3.499710086288398969e-01
2.587499999999990363e-01,3.148109007216177146e-01
2.589999999999990088e-01,2.766184425509246037e-01
2.592499999999989813e-01,2.370834728553384008e-01
2.594999999999989537e-01,1.980116275081655053e-01
2.597499999999989262e-01,1.612403735837280028e-01
2.599999999999988987e-01,1.285448944542239569e-01
2.602499999999988711e-01,1.015408834020290335e-01
2.604999999999988436e-01,8.159103892544193604e-02
2.607499999999988161e-01,6.971860286199751955e-02
2.609999999999987885e-01,6.653304206818146105e-02
2.612499999999987610e-01,7.217494074598633513e-02
2.614999999999987335e-01,8.628366727719451179e-02
2.617499999999987059e-01,1.079895092417854086e-01
2.619999999999986784e-01,1.359336360770688756e-01
2.622499999999986509e-01,1.683166651326330199e-01
2.624999999999986233e-01,2.029724460005885023e-01
2.627499999999985958e-01,2.374649230481460094e-01
2.629999999999985683e-01,2.692059794121891003e-01
2.632499999999985407e-01,2.955870244798525781e-01
2.634999999999985132e-01,3.141160600956657278e-01
2.637499999999984857e-01,3.225552721820240665e-01
2.639999999999984581e-01,3.190520886234425868e-01
2.642499999999984306e-01,3.022537628652010588e-01
2.644999999999984031e-01,2.713994907291677472e-01
2.647499999999983755e-01,2.263860342289636673e-01
2.649999999999983480e-01,1.677996631285546825e-01
2.652499999999983205e-01,9.691061693453703607e-02
2.654999999999982929e-01,1.563303424448645937e-02
2.657499999999982654e-01,-7.354943272331082582e-02
2.659999999999982379e-01,-1.676942320418290389e-01
2.662499999999982103e-01,-2.635393865353551912e-01
2.664999999999981828e-01,-3.576599723105016171e-01
2.667499999999981553e-01,-4.466375119190258425e-01
2.669999999999981277e-01,-5.272377349539796310e-01
2.672499999999981002e-01,-5.965821277631524477e-01
2.674999999999980727e-01,-6.523004555905157487e-01
2.677499999999980451e-01,-6.926606252978610989e-01
2.679999999999980176e-01,-7.166694377172172503e-01
2.682499999999979901e-01,-7.241331995408567535e-01
2.684999999999979625e-01,-7.156744728364313746e-01
2.687499999999979350e-01,-6.927065228192538227e-01
2.689999999999979075e-01,-6.573637604155374570e-01
2.692499999999978799e-01,-6.123895816052249419e-01
2.694999999999978524e-01,-5.609904549831943310e-01
2.697499999999978249e-01,-5.066635411991018412e-01
2.699999999999977973e-01,-4.530035693163497190e-01
2.702499999999977698e-01,-4.035016797864562910e-01
2.704999999999977423e-01,-3.613506100659380493e-01
2.707499999999977147e-01,-3.292642356836252837e-01
2.709999999999976872e-01,-3.093203516035438749e-01
2.712499999999976596e-01,-3.028396212586321190e-01
2.714999999999976321e-01,-3.103081932531406850e-01
2.717499999999976046e-01,-3.313460848651361146e-01
2.719999999999975770e-01,-3.647255280637615726e-01
2.722499999999975495e-01,-4.084405671550869754e-01
2.724999999999975220e-01,-4.598214874239317518e-01
2.727499999999974944e-01,-5.156880762190922951e-01
2.729999999999974669e-01,-5.725369453212328930e-01
2.732499999999974394e-01,-6.267506796495337928e-01
2.734999999999974118e-01,-6.748136149614172297e-01
2.737499999999973843e-01,-7.135250188293021933e-01
2.739999999999973568e-01,-7.401995382609314333e-01
2.742499999999973292e-01,-7.528395268265100082e-01
2.744999999999973017e-01,-7.502686578206878565e-01
2.747499999999972742e-01,-7.322222954470153367e-01
2.749999999999972466e-01,-6.993876325085720547e-01
2.752499999999972191e-01,-6.533886964915165407e-01
2.754999999999971916e-01,-5.967198755481807337e-01
2.757499999999971640e-01,-5.326318010493649169e-01
2.759999999999971365e-01,-4.649714929917599937e-01
2.762499999999971090e-01,-3.979869071802139002e-01
2.764999999999970814e-01,-3.361105780777887131e-01
2.767499999999970539e-01,-2.837305280030014698e-01
2.769999999999970264e-01,-2.449573954320807545e-01
2.772499999999969988e-01,-2.234043354167068174e-01
2.774999999999969713e-01,-2.219920976761975140e-01
2.777499999999969438e-01,-2.427843507759665509e-01
2.779999999999969162e-01,-2.868625047953740625e-01
2.782499999999968887e-01,-3.542492684490405885e-01
2.784999999999968612e-01,-4.438798413788627162e-01
2.787499999999968336e-01,-5.536196583217384282e-01
2.789999999999968061e-01,-6.803334400225916623e-01
2.792499999999967786e-01,-8.200006335835118287e-01
2.794999999999967510e-01,-9.678633784486896374e-01
2.797499999999967235e-01,-1.118603829233860703e+00
2.799999999999966960e-01,-1.266551304938773992e+00
2.802499999999966684e-01,-1.405904435416079901e+00
2.804999999999966409e-01,-1.530952381847228816e+00
2.807499999999966134e-01,-1.636295381748900324e+00
2.809999999999965858e-01,-1.717062373234559347e+00
2.812499999999965583e-01,-1.769110073573169073e+00
2.814999999999965308e-01,-1.789195610513995893e+00
2.817499999999965032e-01,-1.775125932677562357e+00
2.819999999999964757e-01,-1.725877792600808203e+00
2.822499999999964482e-01,-1.641678260774233067e+00
2.824999999999964206e-01,-1.524048276466095198e+00
2.827499999999963931e-01,-1.375809622764303741e+00
2.829999999999963656e-01,-1.201043880970645183e+00
2.832499999999963380e-01,-1.005002253079297692e+00
2.834999999999963105e-01,-7.939767272707342061e-01
2.837499999999962830e-01,-5.751277155504028737e-01
2.839999999999962554e-01,-3.562572621641851844e-01
2.842499999999962279e-01,-1.455395937375907056e-01
2.844999999999962004e-01,4.877420583400925852e-02
2.847499999999961728e-01,2.186811432886761331e-01
2.849999999999961453e-01,3.567789990888058371e-01
2.852499999999961178e-01,4.566207048909989297e-01
2.854999999999960902e-01,5.130504950530837549e-01
2.857499999999960627e-01,5.225167889421440393e-01
2.859999999999960352e-01,4.833419953202374164e-01
2.862499999999960076e-01,3.959204047209509691e-01
2.864999999999959801e-01,2.628330348591632060e-01
2.867499999999959526e-01,8.886971974725182966e-02
2.869999999999959250e-01,-1.190644889462072892e-01
2.872499999999958975e-01,-3.521649318743198531e-01
2.874999999999958700e-01,-6.000503443961787697e-01
2.877499999999958424e-01,-8.511919784158634705e-01
2.879999999999958149e-01,-1.093448777549556716e+00
2.882499999999957874e-01,-1.314674773405979380e+00
2.884999999999957598e-01,-1.503356763140204055e+00
2.887499999999957323e-01,-1.649262217856041213e+00
2.889999999999957048e-01,-1.744065983358389804e+00
2.892499999999956772e-01,-1.781899791782009190e+00
2.894999999999956497e-01,-1.759784956199526906e+00
2.897499999999956222e-01,-1.677926534865256336e+00
2.899999999999955946e-01,-1.539833707129635298e+00
2.902499999999955671e-01,-1.352239179564043381e+00
2.904999999999955396e-01,-1.124823210219925373e+00
2.907499999999955120e-01,-8.697485658037922285e-01
2.909999999999954845e-01,-6.010087072852465795e-01
2.912499999999954570e-01,-3.336280574943654709e-01
2.914999999999954294e-01,-8.277493724427198440e-02
2.917499999999954019e-01,1.371726163469482174e-01
2.919999999999953744e-01,3.135608246343543626e-01
2.922499999999953468e-01,4.363144642754324121e-01
2.924999999999953193e-01,4.986448309123150402e-01
2.927499999999952918e-01,4.975736188734486976e-01
2.929999999999952642e-01,4.342261425406211961e-01
2.932499999999952367e-01,3.138513379877371223e-01
2.934999999999952092e-01,1.455658409018656396e-01
2.937499999999951816e-01,-5.816605054021627141e-02
2.939999999999951541e-01,-2.823054483806713977e-01
2.942499999999951266e-01,-5.102173296347809472e-01
2.944999999999950990e-01,-7.247776746513682200e-01
2.947499999999950715e-01,-9.095462174627955143e-01
2.949999999999950440e-01,-1.049934926548442560e+00
2.952499999999950164e-01,-1.134272727833499195e+00
2.954999999999949889e-01,-1.154681397820475741e+00
2.957499999999949614e-01,-1.107707886978549050e+00
2.959999999999949338e-01,-9.946538615871960420e-01
2.962499999999949063e-01,-8.215565085191995909e-01
2.964999999999948788e-01,-5.988226466148963700e-01
2.967499999999948512e-01,-3.405353599394704278e-01
2.969999999999948237e-01,-6.345713981485082145e-02
2.972499999999947962e-01,2.141994286119991431e-01
2.974999999999947686e-01,4.741295685747144439e-01
2.977499999999947411e-01,6.993357629448210266e-01
2.979999999999947136e-01,8.754740170471505545e-01
2.982499999999946860e-01,9.920212359345766950e-01
2.984999999999946585e-01,1.043159403465742763e+00
2.987499999999946310e-01,1.028312520427768995e+00
2.989999999999946034e-01,9.522756003498183963e-01
2.992499999999945759e-01,8.248972266888416893e-01
2.994999999999945484e-01,6.603351596162333470e-01
2.997499999999945208e-01,4.759326847777691771e-01
2.999999999999944933e-01,2.907796394370236182e-01
3.002499999999944658e-01,1.240721646217465418e-01
3.004999999999944382e-01,-6.585158013279867467e-03
3.007499999999944107e-01,-8.680325193127162720e-02
3.009999999999943832e-01,-1.068188572033811345e-01
3.012499999999943556e-01,-6.254229002067870913e-02
3.014999999999943281e-01,4.386464593081113722e-02
3.017499999999943006e-01,2.039453327442879160e-01
3.019999999999942730e-01,4.034830137088761814e-01
3.022499999999942455e-01,6.235977503382130749e-01
3.024999999999942180e-01,8.423188088959953079e-01
3.027499999999941904e-01,1.036519680445856739e+00
3.029999999999941629e-01,1.184068788108469494e+00
3.032499999999941354e-01,1.265990372006807307e+00
3.034999999999941078e-01,1.268425178396789921e+00
3.037499999999940803e-01,1.184210137887573122e+00
3.039999999999940528e-01,1.013898273948526274e+00
3.042499999999940252e-01,7.660753644390446704e-01
3.044999999999939977e-01,4.569199915478587837e-01
3.047499999999939702e-01,1.090119376285623026e-01
3.049999999999939426e-01,-2.505570148764910132e-01
3.052499999999939151e-01,-5.926099214881545008e-01
3.054999999999938876e-01,-8.886123061437990467e-01
3.057499999999938600e-01,-1.113460816980717638e+00
3.059999999999938325e-01,-1.248065410017178634e+00
3.062499999999938050e-01,-1.281425457743097240e+00
3.064999999999937774e-01,-1.211961260055207878e+00
3.067499999999937499e-01,-1.047948517630318044e+00
3.069999999999937224e-01,-8.069556317759845054e-01
3.072499999999936948e-01,-5.142894669555457821e-01
3.074999999999936673e-01,-2.005949601060212362e-01
3.077499999999936398e-01,1.011729611699769826e-01
3.079999999999936122e-01,3.591233189647243806e-01
3.082499999999935847e-01,5.457760389554956459e-01
3.084999999999935572e-01,6.409997334192023555e-01
3.087499999999935296e-01,6.342228955987724293e-01
3.089999999999935021e-01,5.256455597769393862e-01
3.092499999999934746e-01,3.262649289899659522e-01
3.094999999999934470e-01,5.669360641702778092e-02
3.097499999999934195e-01,-2.551174722371479797e-01
3.099999999999933920e-01,-5.770349492633338739e-01
3.102499999999933644e-01,-8.764184350801254020e-01
3.104999999999933369e-01,-1.123867355560366876e+00
3.107499999999933094e-01,-1.296606790808017440e+00
3.109999999999932818e-01,-1.381102115905925798e+00
3.112499999999932543e-01,-1.374543643400285342e+00
3.114999999999932268e-01,-1.284999898055706247e+00
3.117499999999931992e-01,-1.130215158250746921e+00
3.119999999999931717e-01,-9.351709076037423296e-01
3.122499999999931442e-01,-7.287053103745300131e-01
3.124999999999931166e-01,-5.396378164665120991e-01
3.127499999999930891e-01,-3.928980186677356601e-01
3.129999999999930616e-01,-3.061673986222310240e-01
3.132499999999930340e-01,-2.875128272097984827e-01
3.134999999999930065e-01,-3.343523178285900399e-01
3.137499999999929789e-01,-4.339039505586806400e-01
3.139999999999929514e-01,-5.650888487566192442e-01
3.142499999999929239e-01,-7.016491981777683851e-01
3.144999999999928963e-01,-8.160470076231697290e-01
3.147499999999928688e-01,-8.836065459430181290e-01
3.149999999999928413e-01,-8.863167050948185244e-01
3.152499999999928137e-01,-8.157235620302628609e-01
3.154999999999927862e-01,-6.744771112152179171e-01
3.157499999999927587e-01,-4.762901141071647637e-01
3.159999999999927311e-01,-2.442697060352525817e-01
3.162499999999927036e-01,-7.831454468013815048e-03
3.164999999999926761e-01,2.013637509082367993e-01
3.167499999999926485e-01,3.538850192573577136e-01
3.169999999999926210e-01,4.267860562449870554e-01
3.172499999999925935e-01,4.070018700477950890e-01
3.174999999999925659e-01,2.933893105004306556e-01
3.177499999999925384e-01,9.712682979352350865e-02
3.179999999999925109e-01,-1.595970805943257853e-01
3.182499999999924833e-01,-4.464160797839618611e-01
3.184999999999924558e-01,-7.286982153066883239e-01
3.187499999999924283e-01,-9.719701452337859982e-01
3.189999999999924007e-01,-1.146230651426747960e+00
3.192499999999923732e-01,-1.229532220057920400e+00
3.194999999999923457e-01,-1.210354952663332817e+00
3.197499999999923181e-01,-1.088527871881095566e+00
3.199999999999922906e-01,-8.746627844826457832e-01
3.202499999999922631e-01,-5.882931451454213034e-01
3.204999999999922355e-01,-2.551264144517919608e-01
3.207499999999922080e-01,9.609679920289057597e-02
3.209999999999921805e-01,4.366581459685134337e-01
3.212499999999921529e-01,7.404047758878570251e-01
3.214999999999921254e-01,9.855077036508879118e-01
3.217499999999920979e-01,1.155394664900378121e+00
3.219999999999920703e-01,1.238992870653676581e+00
3.222499999999920428e-01,1.230527169589832992e+00
3.224999999999920153e-01,1.129197773031492602e+00
3.227499999999919877e-01,9.390341851157621988e-01
3.229999999999919602e-01,6.690676548246516919e-01
3.232499999999919327e-01,3.337852826520412153e-01
3.234999999999919051e-01,-4.633918404157314624e-02
3.237499999999918776e-01,-4.446151039726958243e-01
3.239999999999918501e-01,-8.286616043018490974e-01
3.242499999999918225e-01,-1.162050173387732421e+00
3.244999999999917950e-01,-1.407227669057877772e+00
3.247499999999917675e-01,-1.529637856124970607e+00
3.249999999999917399e-01,-1.502612833283375471e+00
3.252499999999917124e-01,-1.312267741179492742e+00
3.254999999999916849e-01,-9.614734241541289528e-01
3.257499999999916573e-01,-4.719725154610315832e-01
3.259999999999916298e-01,1.161559102540819510e-01
3.262499999999916023e-01,7.480643352578024707e-01
3.264999999999915747e-01,1.360539720808703334e+00
3.267499999999915472e-01,1.890509874055456452e+00
3.269999999999915197e-01,2.284411765911140257e+00
3.272499999999914921e-01,2.506778116151794134e+00
3.274999999999914646e-01,2.546375449666558488e+00
3.277499999999914371e-01,2.418561161845239837e+00
3.279999999999914095e-01,2.163075078640789517e+00
3.282499999999913820e-01,1.837298100430352354e+00
3.284999999999913545e-01,1.505961559671853633e+00
3.287499999999913269e-01,1.229054142394740090e+00
3.289999999999912994e-01,1.050165184479436187e+00
3.292499999999912719e-01,9.876403810058519417e-01
3.294999999999912443e-01,1.030515568884668776e+00
3.297499999999912168e-01,1.140330397771186721e+00
3.299999999999911893e-01,1.258817455347637670e+00
3.302499999999911617e-01,1.320220986602395952e+00
3.304999999999911342e-01,1.265914842060842593e+00
3.307499999999911067e-01,1.058371383510736230e+00
3.309999999999910791e-01,6.914540385381038323e-01
3.312499999999910516e-01,1.945726249776035532e-01
3.314999999999910241e-01,-3.705571934504371390e-01
3.317499999999909965e-01,-9.203157921270523900e-01
3.319999999999909690e-01,-1.364979236965840226e+00
3.322499999999909415e-01,-1.626813381818326354e+00
3.324999999999909139e-01,-1.656680251706117213e+00
3.327499999999908864e-01,-1.445543824777077324e+00
3.329999999999908589e-01,-1.028130670970452964e+00
3.332499999999908313e-01,-4.775610999283662617e-01
3.334999999999908038e-01,1.082413571180652900e-01
3.337499999999907763e-01,6.257450285324953621e-01
3.339999999999907487e-01,9.866785686374208719e-01
3.342499999999907212e-01,1.136050371945529269e+00
3.344999999999906937e-01,1.063295382463357974e+00
3.347499999999906661e-01,8.039914356454103128e-01
3.349999999999906386e-01,4.315864870807472609e-01
3.352499999999906111e-01,4.083631535799951001e-02
3.354999999999905835e-01,-2.733667433517735779e-01
3.357499999999905560e-01,-4.370120895714746379e-01
3.359999999999905285e-01,-4.130404458738293760e-01
3.362499999999905009e-01,-2.087195041769192294e-01
3.364999999999904734e-01,1.273619016858549835e-01
3.367499999999904459e-01,5.178973285940273730e-01
3.369999999999904183e-01,8.760125985202025234e-01
3.372499999999903908e-01,1.126273451721131913e+00
3.374999999999903633e-01,1.222387210641749267e+00
3.377499999999903357e-01,1.157304011887368533e+00
3.379999999999903082e-01,9.633080944837434378e-01
3.382499999999902807e-01,7.022159705255970330e-01
3.384999999999902531e-01,4.483729152711801724e-01
3.387499999999902256e-01,2.689678722971398650e-01
3.389999999999901981e-01,2.068468010513420663e-01
3.392499999999901705e-01,2.703466630213357536e-01
3.394999999999901430e-01,4.327417719693127385e-01
3.397499999999901155e-01,6.412569440853591596e-01
3.399999999999900879e-01,8.330083209195505711e-01
3.402499999999900604e-01,9.533026832962457897e-01
3.404999999999900329e-01,9.710686573960591872e-01
3.407499999999900053e-01,8.870477120115152214e-01
3.409999999999899778e-01,7.324366555345314111e-01
3.412499999999899503e-01,5.584373338140229404e-01
3.414999999999899227e-01,4.198713921892370804e-01
3.417499999999898952e-01,3.577905458481937528e-01
3.419999999999898677e-01,3.863728245640101755e-01
3.422499999999898401e-01,4.882114462164280355e-01
3.424999999999898126e-01,6.196157211669497400e-01
3.427499999999897851e-01,7.245219243711542578e-01
3.429999999999897575e-01,7.529471154273683631e-01
3.432499999999897300e-01,6.783675991997538679e-01
3.434999999999897025e-01,5.085401461347287544e-01
3.437499999999896749e-01,2.861031880429867891e-01
3.439999999999896474e-01,7.825158094873191361e-02
3.442499999999896199e-01,-4.190928769742030546e-02
3.444999999999895923e-01,-1.709102308910571272e-02
3.447499999999895648e-01,1.756973018116260998e-01
3.449999999999895373e-01,5.155135628094807965e-01
3.452499999999895097e-01,9.398598211354887155e-01
3.454999999999894822e-01,1.358765669464220283e+00
3.457499999999894547e-01,1.676900420938662872e+00
3.459999999999894271e-01,1.817720526520336000e+00
3.462499999999893996e-01,1.743036651639182200e+00
3.464999999999893721e-01,1.462768123060286696e+00
3.467499999999893445e-01,1.032534600665642399e+00
3.469999999999893170e-01,5.401324066751667097e-01
3.472499999999892895e-01,8.494104016000982027e-02
3.474999999999892619e-01,-2.440391354490529796e-01
3.477499999999892344e-01,-3.860253591784199023e-01
3.479999999999892069e-01,-3.184188504660124264e-01
3.482499999999891793e-01,-5.775977024356387241e-02
3.484999999999891518e-01,3.468375331097472980e-01
3.487499999999891243e-01,8.246183907741019281e-01
3.489999999999890967e-01,1.295117431013419917e+00
3.492499999999890692e-01,1.678691122882839393e+00
3.494999999999890417e-01,1.904918362050120884e+00
3.497499999999890141e-01,1.919641818830157609e+00
3.499999999999889866e-01,1.691906583930083308e+00
3.502499999999889591e-01,1.221274785378931416e+00
3.504999999999889315e-01,5.443750957670979718e-01
3.507499999999889040e-01,-2.621870558812970375e-01
3.509999999999888765e-01,-1.086249801607878318e+00
3.512499999999888489e-01,-1.794528558842846122e+00
3.514999999999888214e-01,-2.256925105223800632e+00
3.517499999999887939e-01,-2.376762583728875278e+00
3.519999999999887663e-01,-2.119398994126540980e+00
3.522499999999887388e-01,-1.529932234292544102e+00
3.524999999999887113e-01,-7.321376462618526260e-01
3.527499999999886837e-01,9.468141292350829019e-02
3.529999999999886562e-01,7.576575348373497665e-01
3.532499999999886287e-01,1.101081501950316177e+00
3.534999999999886011e-01,1.051484164097605145e+00
3.537499999999885736e-01,6.426970972672059190e-01
3.539999999999885461e-01,1.124594279867582869e-02
3.542499999999885185e-01,-6.390109498008991196e-01
3.544999999999884910e-01,-1.094247430929916831e+00
3.547499999999884635e-01,-1.193659609165591773e+00
3.549999999999884359e-01,-8.788921467709684965e-01
3.552499999999884084e-01,-2.140140922531699741e-01
3.554999999999883808e-01,6.309883431814108379e-01
3.557499999999883533e-01,1.428793025676659445e+00
3.559999999999883258e-01,1.960750641497382096e+00
3.562499999999882982e-01,2.079965249104439362e+00
3.564999999999882707e-01,1.752153017375728039e+00
3.567499999999882432e-01,1.062458288850634425e+00
3.569999999999882156e-01,1.874879672110659201e-01
3.572499999999881881e-01,-6.571403858048230351e-01
3.574999999999881606e-01,-1.276285053113264123e+00
3.577499999999881330e-01,-1.543557202512521487e+00
3.579999999999881055e-01,-1.425410112834514909e+00
3.582499999999880780e-01,-9.770997998007520113e-01
3.584999999999880504e-01,-3.159976029313753543e-01
3.587499999999880229e-01,4.160635188650734229e-01
3.589999999999879954e-01,1.088611449142709908e+00
3.592499999999879678e-01,1.607220368362717533e+00
3.594999999999879403e-01,1.923819962400882710e+00
3.597499999999879128e-01,2.035075905906155835e+00
3.599999999999878852e-01,1.974095939536358646e+00
3.602499999999878577e-01,1.800051041616506975e+00
3.604999999999878302e-01,1.587414415876590379e+00
3.607499999999878026e-01,1.413657900974527593e+00
3.609999999999877751e-01,1.343615710665061025e+00
3.612499999999877476e-01,1.411118266445491765e+00
3.614999999999877200e-01,1.602610442499139642e+00
3.617499999999876925e-01,1.850657634258874751e+00
3.619999999999876650e-01,2.044850141839240631e+00
3.622499999999876374e-01,2.062411926952115504e+00
3.624999999999876099e-01,1.812229533085280009e+00
3.627499999999875824e-01,1.277746103163247104e+00
3.629999999999875548e-01,5.405151787577892053e-01
3.632499999999875273e-01,-2.297561681132604394e-01
3.634999999999874998e-01,-8.213378051407541625e-01
3.637499999999874722e-01,-1.050545627173344654e+00
3.639999999999874447e-01,-8.313691538305961748e-01
3.642499999999874172e-01,-2.168182336119508780e-01
3.644999999999873896e-01,6.076612429502800117e-01
3.647499999999873621e-01,1.380849425529745433e+00
3.649999999999873346e-01,1.854481504672587988e+00
3.652499999999873070e-01,1.881565430272054362e+00
3.654999999999872795e-01,1.469964660503072729e+00
3.657499999999872520e-01,7.793346711857730424e-01
3.659999999999872244e-01,6.147512569673586891e-02
3.662499999999871969e-01,-4.331062441805066943e-01
3.664999999999871694e-01,-5.459041081266746698e-01
3.667499999999871418e-01,-2.633391272154647633e-01
3.669999999999871143e-01,2.872665875256361079e-01
3.672499999999870868e-01,8.942766801394489429e-01
3.674999999999870592e-01,1.345503587876823559e+00
3.677499999999870317e-01,1.504444771348576682e+00
3.679999999999870042e-01,1.350059046347315661e+00
3.682499999999869766e-01,9.686229194034569057e-01
3.684999999999869491e-01,5.070370084643723851e-01
3.687499999999869216e-01,1.115461084618454835e-01
3.689999999999868940e-01,-1.216785580287121082e-01
3.692499999999868665e-01,-1.669419769257651509e-01
3.694999999999868390e-01,-5.867596625976985447e-02
3.697499999999868114e-01,1.379295706770251873e-01
3.699999999999867839e-01,3.581545130642865837e-01
3.702499999999867564e-01,5.574028126397179150e-01
3.704999999999867288e-01,7.150732480550330283e-01
3.707499999999867013e-01,8.272094625787992372e-01
3.709999999999866738e-01,8.961687665996999064e-01
3.712499999999866462e-01,9.234047227416509740e-01
3.714999999999866187e-01,9.065364411355563146e-01
3.717499999999865912e-01,8.384811597805595929e-01
3.719999999999865636e-01,7.069864204372308114e-01
3.722499999999865361e-01,4.962384477987754616e-01
3.724999999999865086e-01,1.944892238046982413e-01
3.727499999999864810e-01,-1.906387362422775067e-01
3.729999999999864535e-01,-6.143149459037910987e-01
3.732499999999864260e-01,-9.862284296039781628e-01
3.734999999999863984e-01,-1.184857251341167483e+00
3.737499999999863709e-01,-1.098450748320342063e+00
3.739999999999863434e-01,-6.808904334738866693e-01
3.742499999999863158e-01,3.915281322713373875e-03
3.744999999999862883e-01,7.780085078775684782e-01
3.747499999999862608e-01,1.400003247858231381e+00
3.749999999999862332e-01,1.657327124439865518e+00
3.752499999999862057e-01,1.460772567571563263e+00
3.754999999999861782e-01,8.930650738821892531e-01
3.757499999999861506e-01,1.802084003651754918e-01
3.759999999999861231e-01,-4.081109465778165468e-01
3.762499999999860956e-01,-6.834142815513974956e-01
3.764999999999860680e-01,-6.245948295063795674e-01
3.767499999999860405e-01,-3.773564298486203339e-01
3.769999999999860130e-01,-1.637884563807582017e-01
3.772499999999859854e-01,-1.494649825555580125e-01
3.774999999999859579e-01,-3.424605440208801643e-01
3.777499999999859304e-01,-5.841382657666523981e-01
3.779999999999859028e-01,-6.409204278570316271e-01
3.782499999999858753e-01,-3.469918022021804549e-01
3.784999999999858478e-01,2.849616844966266771e-01
3.787499999999858202e-01,1.052747603235296259e+00
3.789999999999857927e-01,1.664428058471260741e+00
3.792499999999857652e-01,1.893696935773566681e+00
3.794999999999857376e-01,1.700250493011537412e+00
3.797499999999857101e-01,1.243192919423758980e+00
3.799999999999856826e-01,7.790774316612284478e-01
3.802499999999856550e-01,5.069345912049005864e-01
3.804999999999856275e-01,4.563179614286014263e-01
3.807499999999856000e-01,4.881768574894566615e-01
3.809999999999855724e-01,4.069099800467480543e-01
3.812499999999855449e-01,1.096335671438227188e-01
3.814999999999855174e-01,-3.274352159072843604e-01
3.817499999999854898e-01,-6.865296361607856612e-01
3.819999999999854623e-01,-7.497650047198310963e-01
3.822499999999854348e-01,-4.532008857605007712e-01
3.824999999999854072e-01,5.096320114089619019e-02
3.827499999999853797e-01,4.722188864270387421e-01
3.829999999999853522e-01,5.562941011686515225e-01
3.832499999999853246e-01,2.461068408633480253e-01
3.834999999999852971e-01,-2.774414916400970710e-01
3.837499999999852696e-01,-7.062152678828982344e-01
3.839999999999852420e-01,-7.993223391305634973e-01
3.842499999999852145e-01,-5.358540755936749278e-01
3.844999999999851870e-01,-1.246705375390091269e-01
3.847499999999851594e-01,1.373987774614539026e-01
3.849999999999851319e-01,6.688301523373380020e-02
3.852499999999851044e-01,-2.788755466728988219e-01
3.854999999999850768e-01,-6.343202855117109351e-01
3.857499999999850493e-01,-6.989257931271969371e-01
3.859999999999850218e-01,-3.379831645855908007e-01
3.862499999999849942e-01,3.210077644382711703e-01
3.864999999999849667e-01,9.593712172225080659e-01
3.867499999999849392e-01,1.258774625696803540e+00
3.869999999999849116e-01,1.089279066911181593e+00
3.872499999999848841e-01,5.763962753653318893e-01
3.874999999999848566e-01,1.242948942148606843e-02
3.877499999999848290e-01,-3.220848468810988963e-01
3.879999999999848015e-01,-3.105435800250600509e-01
3.882499999999847740e-01,-3.898804822253128938e-02
3.884999999999847464e-01,2.836543896900537987e-01
3.887499999999847189e-01,4.549477951879694615e-01
3.889999999999846914e-01,3.724427977192540928e-01
3.892499999999846638e-01,4.909701559443787472e-02
3.894999999999846363e-01,-4.293053256727133449e-01
3.897499999999846088e-01,-9.529862738703600566e-01
3.899999999999845812e-01,-1.409098914349258269e+00
3.902499999999845537e-01,-1.683231898899183010e+00
3.904999999999845262e-01,-1.674590931829246454e+00
3.907499999999844986e-01,-1.341141893097263393e+00
3.909999999999844711e-01,-7.495726344152232601e-01
3.912499999999844436e-01,-8.064527754700528961e-02
3.914999999999844160e-01,4.380537676604059905e-01
3.917499999999843885e-01,6.451101195572687130e-01
3.919999999999843610e-01,5.340290405572617471e-01
3.922499999999843334e-01,2.560269238880427678e-01
3.924999999999843059e-01,3.307977488900926827e-02
3.927499999999842784e-01,4.013146173754971596e-02
3.929999999999842508e-01,3.318757608917421442e-01
3.932499999999842233e-01,8.472747537247173888e-01
3.934999999999841958e-01,1.462173365097486188e+00
3.937499999999841682e-01,2.033184462866168385e+00
3.939999999999841407e-01,2.407225513024063623e+00
3.942499999999841132e-01,2.426853073325486054e+00
3.944999999999840856e-01,1.980706239784571165e+00
3.947499999999840581e-01,1.101471378914731680e+00
3.949999999999840306e-01,3.839549493713052125e-02
3.952499999999840030e-01,-7.940867459152330943e-01
3.954999999999839755e-01,-1.018350115307768755e+00
3.957499999999839480e-01,-5.433327681889144056e-01
3.959999999999839204e-01,3.205932444109564905e-01
3.962499999999838929e-01,1.005433595789487322e+00
3.964999999999838654e-01,1.032091824532856306e+00
3.967499999999838378e-01,3.329759764832245783e-01
3.969999999999838103e-01,-6.906454256482619236e-01
3.972499999999837828e-01,-1.439721584972130985e+00
3.974999999999837552e-01,-1.531142332363550462e+00
3.977499999999837277e-01,-1.046049638485597288e+00
3.979999999999837001e-01,-4.217680679890863926e-01
3.982499999999836726e-01,-7.515140011295647071e-02
3.984999999999836451e-01,-6.523043905365490114e-02
3.987499999999836175e-01,-7.689335031872550352e-02
3.989999999999835900e-01,2.568355815498775119e-01
3.992499999999835625e-01,9.671978777373519964e-01
3.994999999999835349e-01,1.640603411591228245e+00
3.997499999999835074e-01,1.709601854661672471e+00
3.999999999999834799e-01,9.253838967504142143e-01


==> pics/tx_energy/tx_energy_0.csv <==
t,E
1.072267222010323115e-03,7.638636800071593180e-01
1.149756995397735633e-03,7.588451895991596974e-01
1.232846739442065853e-03,7.533622623937114016e-01
1.321941148466028622e-03,7.473626180472542346e-01
1.417474162926804808e-03,7.407864073822048034e-01
1.519911082952933243e-03,7.335647975447524560e-01
1.629750834620643553e-03,7.273400431146070932e-01
1.747528400007682938e-03,7.242248565782121172e-01
1.873817422860383055e-03,7.207806928962006143e-01
2.009233002565048026e-03,7.122456416923128586e-01
2.154434690031884272e-03,7.010376388028931594e-01
2.310129700083160455e-03,6.887902820050841868e-01
2.477076355991711300e-03,6.365466564065400679e-01
2.656087782946686768e-03,5.999206313199035856e-01
2.848035868435802066e-03,5.907248811408526423e-01
3.053855508833415357e-03,5.806034722550793559e-01
3.274549162877728528e-03,5.694378623753616475e-01
3.511191734215130845e-03,5.543056207659076140e-01
3.764935806792467539e-03,5.426019095160908856e-01
4.037017258596553408e-03,5.395345434274847474e-01
4.328761281083057418e-03,5.361879366620613263e-01
4.641588833612782412e-03,5.325314685453486074e-01
4.977023564332113716e-03,5.285302322606356684e-01
5.336699231206312212e-03,5.241442624712514542e-01
5.722367659350220161e-03,5.193275887340489394e-01
6.135907273413176120e-03,5.140270669999074116e-01
6.579332246575681983e-03,5.081809259633676135e-01
7.054802310718645032e-03,5.017169435588115789e-01
7.564633275546290940e-03,4.951817505395929575e-01
8.111308307896872294e-03,4.882577773512740693e-01
8.697490026177834635e-03,4.805313495747840502e-01
9.326033468832199691e-03,4.674374132494833467e-01
1.000000000000000021e-02,4.506996667702076742e-01
1.072267222010323158e-02,4.323951925765612270e-01
1.149756995397735633e-02,4.240441052126183163e-01
1.232846739442065853e-02,4.223616807938468387e-01
1.321941148466029316e-02,4.205117827043340917e-01
1.417474162926805545e-02,4.184733191499647176e-01
1.519911082952933937e-02,4.162216880785262751e-01
1.629750834620644420e-02,4.132091202522776840e-01
1.747528400007683849e-02,4.072208750611773231e-01
1.873817422860384052e-02,4.006575963711072053e-01
2.009233002565046985e-02,3.934507145677099693e-01
2.154434690031884619e-02,3.855209867045216177e-01
2.310129700083160542e-02,3.767763394753059769e-01
2.477076355991711387e-02,3.671091648886820047e-01
2.656087782946686682e-02,3.593610115662692062e-01
2.848035868435801893e-02,3.585566589952917660e-01
3.053855508833415444e-02,3.570926868152421441e-01
3.274549162877728181e-02,3.554077821891440947e-01
3.511191734215130672e-02,3.535206899738589370e-01
3.764935806792467365e-02,3.513981924062506423e-01
4.037017258596555663e-02,3.488093360608352511e-01
4.328761281083059326e-02,3.453820188942428593e-01
4.641588833612779463e-02,3.414810495851165473e-01
4.977023564332111460e-02,3.370126419451291988e-01
5.336699231206309957e-02,3.318568155537129916e-01
5.722367659350217212e-02,3.257479281130438165e-01
6.135907273413172824e-02,3.152833580878746655e-01
6.579332246575682330e-02,3.202098232466114025e-01
7.054802310718645553e-02,3.321691491239893157e-01
7.564633275546291113e-02,3.463430998287564400e-01
8.111308307896872294e-02,3.621693520210573225e-01
8.697490026177834288e-02,3.778987773321355603e-01
9.326033468832199691e-02,3.969018408478399151e-01
1.000000000000000056e-01,4.128035658051031342e-01
1.072267222010323123e-01,4.148374676904871272e-01
1.149756995397735598e-01,4.171215537805597062e-01
1.232846739442065853e-01,4.196983244470197660e-01
1.321941148466028726e-01,4.226202851769033653e-01
1.417474162926804782e-01,4.259530802656471549e-01
1.519911082952933035e-01,4.297798839788019576e-01
1.629750834620645183e-01,4.342076800577082674e-01
1.747528400007684890e-01,4.386732978589540921e-01
1.873817422860384885e-01,4.438016184354700577e-01
2.009233002565047888e-01,4.498959304763640588e-01
2.154434690031884481e-01,4.572378110839940279e-01
2.310129700083160542e-01,4.662296327566591292e-01
2.477076355991711387e-01,4.774671588430111080e-01
2.656087782946686682e-01,4.918716482358326259e-01
2.848035868435802032e-01,5.109473872869936262e-01
3.053855508833415722e-01,5.324956829275043768e-01
3.274549162877728459e-01,5.041511490574249743e-01
3.511191734215131088e-01,4.702707991115488984e-01


==> pics/tx_energy/tx_energy_1.csv <==
t,E
1.072267222010323115e-03,9.328982050194242204e-01
1.149756995397735633e-03,9.143061074511671382e-01
1.232846739442065853e-03,8.940038007165986844e-01
1.321941148466028622e-03,8.718006139178551273e-01
1.417474162926804808e-03,8.585566604509291544e-01
1.519911082952933243e-03,8.498214380702203696e-01
1.629750834620643553e-03,8.402164034285213301e-01
1.747528400007682938e-03,8.296319583178639601e-01
1.873817422860383055e-03,8.179402536300776072e-01
2.009233002565048026e-03,8.115975804612064470e-01
2.154434690031884272e-03,8.007114233570271633e-01
2.310129700083160455e-03,7.888416734563239441e-01
2.477076355991711300e-03,7.758817726241677981e-01
2.656087782946686768e-03,7.617104807185689497e-01
2.848035868435802066e-03,7.462735513638411033e-01
3.053855508833415357e-03,7.302609540143447653e-01
3.274549162877728528e-03,7.126572192026454644e-01
3.511191734215130845e-03,6.932624869114416555e-01
3.764935806792467539e-03,6.691093267107723896e-01
4.037017258596553408e-03,6.615724909868904158e-01
4.328761281083057418e-03,6.559177062545336057e-01
4.641588833612782412e-03,6.497444708891477738e-01
4.977023564332113716e-03,6.429952851091126353e-01
5.336699231206312212e-03,6.356044817991425289e-01
5.722367659350220161e-03,6.274967310474797166e-01
6.135907273413176120e-03,6.185852018221016380e-01
6.579332246575681983e-03,6.087692853037359741e-01
7.054802310718645032e-03,5.997723044567391248e-01
7.564633275546290940e-03,5.964956974564917802e-01
8.111308307896872294e-03,5.928582283120535923e-01
8.697490026177834635e-03,5.888072489936485576e-01
9.326033468832199691e-03,5.842796881910183870e-01
1.000000000000000021e-02,5.717871582510197781e-01
1.072267222010323158e-02,5.575666604493710876e-01
1.149756995397735633e-02,5.419689845088169200e-01
1.232846739442065853e-02,5.267984167781821769e-01
1.321941148466029316e-02,5.176306171311483295e-01
1.417474162926805545e-02,5.075106320435970320e-01
1.519911082952933937e-02,4.963107610396316760e-01
1.629750834620644420e-02,4.831603003934228924e-01
1.747528400007683849e-02,4.647789494493073659e-01
1.873817422860384052e-02,4.446593498095005592e-01
2.009233002565046985e-02,4.225990851166394058e-01
2.154434690031884619e-02,4.188741082312937292e-01
2.310129700083160542e-02,4.200889460295790245e-01
2.477076355991711387e-02,4.214293276132446420e-01
2.656087782946686682e-02,4.229119668793795417e-01
2.848035868435801893e-02,4.245565506908734466e-01
3.053855508833415444e-02,4.263864312409578750e-01
3.274549162877728181e-02,4.284295218582914178e-01
3.511191734215130672e-02,4.307194696011075741e-01
3.764935806792467365e-02,4.332972098498128477e-01
4.037017258596555663e-02,4.359380784618384630e-01
4.328761281083059326e-02,4.360377279159067254e-01
4.641588833612779463e-02,4.361500063433571550e-01
4.977023564332111460e-02,4.362771463776909386e-01
5.336699231206309957e-02,4.364219302735764527e-01
5.722367659350217212e-02,4.365878704269740007e-01
6.135907273413172824e-02,4.367794660941393126e-01
6.579332246575682330e-02,4.370025766734965678e-01
7.054802310718645553e-02,4.339313615327314855e-01
7.564633275546291113e-02,4.272700533154441538e-01
8.111308307896872294e-02,4.311401800478267266e-01
8.697490026177834288e-02,4.477710766328376057e-01
9.326033468832199691e-02,4.555901186529262570e-01
1.000000000000000056e-01,4.636697930680001023e-01
1.072267222010323123e-01,4.729127495872313958e-01
1.149756995397735598e-01,4.835617591650279157e-01
1.232846739442065853e-01,4.959314666800392901e-01
1.321941148466028726e-01,5.029271246595750089e-01
1.417474162926804782e-01,5.082569745806522210e-01
1.519911082952933035e-01,5.143546759855861517e-01
1.629750834620645183e-01,5.213806032333302420e-01
1.747528400007684890e-01,5.295426524729778262e-01
1.873817422860384885e-01,5.391152751827248402e-01
2.009233002565047888e-01,5.504684590132601363e-01
2.154434690031884481e-01,5.641132996399780275e-01
2.310129700083160542e-01,5.807764133468561463e-01
2.477076355991711387e-01,6.015269952943212983e-01
2.656087782946686682e-01,6.216676045473927825e-01
2.848035868435802032e-01,6.430521918439281448e-01
3.053855508833415722e-01,6.710387189623203685e-01
3.274549162877728459e-01,7.091328211494144496e-01
3.511191734215131088e-01,6.983521634541407508e-01
3.764935806792467643e-01,6.710838718586088492e-01
4.037017258596553582e-01,6.375747790417662930e-01


==> pics/tx_energy/tx_energy_2.csv <==
t,E
1.072267222010323115e-03,1.112486850201722000e+00
1.149756995397735633e-03,1.101905212070632967e+00
1.232846739442065853e-03,1.090347520583618168e+00
1.321941148466028622e-03,1.077704477114400206e+00
1.417474162926804808e-03,1.063851064902098020e+00
1.519911082952933243e-03,1.048630805638822272e+00
1.629750834620643553e-03,1.030551024598329812e+00
1.747528400007682938e-03,1.010620306202545615e+00
1.873817422860383055e-03,9.885956084039873026e-01
2.009233002565048026e-03,9.676102912119785016e-01
2.154434690031884272e-03,9.513958118335009706e-01
2.310129700083160455e-03,9.336705847671760150e-01
2.477076355991711300e-03,9.142627254075289533e-01
2.656087782946686768e-03,8.929751243748341727e-01
2.848035868435802066e-03,8.820547333306753002e-01
3.053855508833415357e-03,8.749622756833600468e-01
3.274549162877728528e-03,8.671330857803469794e-01
3.511191734215130845e-03,8.533567388946458054e-01
3.764935806792467539e-03,8.348423335509880250e-01
4.037017258596553408e-03,8.146852798528971817e-01
4.328761281083057418e-03,7.975890283450557394e-01
4.641588833612782412e-03,7.839990481014477153e-01
4.977023564332113716e-03,7.691434793081828314e-01
5.336699231206312212e-03,7.528784425323570284e-01
5.722367659350220161e-03,7.350389643525436778e-01
6.135907273413176120e-03,7.154349801660258024e-01
6.579332246575681983e-03,7.019080370310400996e-01
7.054802310718645032e-03,6.985196167055403027e-01
7.564633275546290940e-03,6.947698527188046480e-01
8.111308307896872294e-03,6.906083937196695333e-01
8.697490026177834635e-03,6.859754380112893513e-01
9.326033468832199691e-03,6.789196034368695232e-01
1.000000000000000021e-02,6.638756264283020014e-01
1.072267222010323158e-02,6.474154826757124725e-01
1.149756995397735633e-02,6.293754313926251953e-01
1.232846739442065853e-02,6.221438338546931845e-01
1.321941148466029316e-02,6.212566852781734594e-01
1.417474162926805545e-02,6.202784177921186748e-01
1.519911082952933937e-02,6.191970093248854168e-01
1.629750834620644420e-02,6.175064528171380074e-01
1.747528400007683849e-02,6.107205534873393349e-01
1.873817422860384052e-02,6.032909312871488350e-01
2.009233002565046985e-02,5.951422606881804356e-01
2.154434690031884619e-02,5.861877635434640244e-01
2.310129700083160542e-02,5.763269521412318630e-01
2.477076355991711387e-02,5.654428142633661780e-01
2.656087782946686682e-02,5.533982722428307799e-01
2.848035868435801893e-02,5.400316876165126567e-01
3.053855508833415444e-02,5.316961862656377491e-01
3.274549162877728181e-02,5.257268457193835509e-01
3.511191734215130672e-02,5.190317770903194461e-01
3.764935806792467365e-02,5.114896240723846299e-01
4.037017258596555663e-02,5.022412548184552739e-01
4.328761281083059326e-02,4.884031630621459286e-01
4.641588833612779463e-02,4.728299630459008029e-01
4.977023564332111460e-02,4.552192443862336790e-01
5.336699231206309957e-02,4.351953270454696487e-01
5.722367659350217212e-02,4.143449100290864107e-01
6.135907273413172824e-02,4.244500651810599323e-01
6.579332246575682330e-02,4.360755838554054020e-01
7.054802310718645553e-02,4.492025857083294382e-01
7.564633275546291113e-02,4.572338608177499708e-01
8.111308307896872294e-02,4.663973179212838049e-01
8.697490026177834288e-02,4.769229432150915993e-01
9.326033468832199691e-02,4.891068051198158573e-01
1.000000000000000056e-01,4.955490216411123638e-01
1.072267222010323123e-01,4.989247557054654614e-01
1.149756995397735598e-01,5.027374632084811168e-01
1.232846739442065853e-01,5.070665897727240079e-01
1.321941148466028726e-01,5.120117604165809189e-01
1.417474162926804782e-01,5.176996319315403383e-01
1.519911082952933035e-01,5.220542775849228434e-01
1.629750834620645183e-01,5.256711403486229450e-01
1.747528400007684890e-01,5.298776980286468152e-01
1.873817422860384885e-01,5.348178682879430879e-01
2.009233002565047888e-01,5.406862378342957021e-01
2.154434690031884481e-01,5.425246054135712814e-01
2.310129700083160542e-01,5.423496296258505378e-01
2.477076355991711387e-01,5.421387550596734606e-01
2.656087782946686682e-01,5.418803723137843864e-01
2.848035868435802032e-01,5.362531218693181723e-01
3.053855508833415722e-01,5.069892908043142077e-01
3.274549162877728459e-01,4.727328353042446474e-01


==> pics/tx_energy/tx_energy_3.csv <==
t,E
1.000000000000000021e-03,1.194897619949536027e+00
1.072267222010323115e-03,1.180301741754753442e+00
1.149756995397735633e-03,1.164425117094333162e+00
1.232846739442065853e-03,1.150593159923461339e+00
1.321941148466028622e-03,1.135459840612305094e+00
1.417474162926804808e-03,1.118874820691163396e+00
1.519911082952933243e-03,1.100665269087471199e+00
1.629750834620643553e-03,1.076690774268819428e+00
1.747528400007682938e-03,1.034393619746048820e+00
1.873817422860383055e-03,9.876405065820106355e-01
2.009233002565048026e-03,9.734529527285514794e-01
2.154434690031884272e-03,9.708122988608044457e-01
2.310129700083160455e-03,9.679176197587284758e-01
2.477076355991711300e-03,9.647385414011033777e-01
2.656087782946686768e-03,9.612399458074210035e-01
2.848035868435802066e-03,9.573810088282720399e-01
3.053855508833415357e-03,9.531139928838947561e-01
3.274549162877728528e-03,9.433341584481139686e-01
3.511191734215130845e-03,9.271726830849288392e-01
3.764935806792467539e-03,9.151595509674623763e-01
4.037017258596553408e-03,9.059131992361105778e-01
4.328761281083057418e-03,8.958193549598055805e-01
4.641588833612782412e-03,8.847840687485192257e-01
4.977023564332113716e-03,8.727000544778087399e-01
5.336699231206312212e-03,8.594442488745522857e-01
5.722367659350220161e-03,8.448748119662838896e-01
6.135907273413176120e-03,8.288274127886245957e-01
6.579332246575681983e-03,8.200865544594599932e-01
7.054802310718645032e-03,8.161547796147337053e-01
7.564633275546290940e-03,8.117902143931461367e-01
8.111308307896872294e-03,8.069297636283745412e-01
8.697490026177834635e-03,7.990088079905200980e-01
9.326033468832199691e-03,7.818815929406981446e-01
1.000000000000000021e-02,7.631422851841210830e-01
1.072267222010323158e-02,7.426045229643510881e-01
1.149756995397735633e-02,7.228037020824202852e-01
1.232846739442065853e-02,7.142207105047548854e-01
1.321941148466029316e-02,7.047562932103065281e-01
1.417474162926805545e-02,6.942941820564973998e-01
1.519911082952933937e-02,6.820955939723385431e-01
1.629750834620644420e-02,6.632263666100642885e-01
1.747528400007683849e-02,6.425717777978146028e-01
1.873817422860384052e-02,6.199237479461302547e-01
2.009233002565046985e-02,5.950427190344738104e-01
2.154434690031884619e-02,5.801017613128141015e-01
2.310129700083160542e-02,5.780309968105803442e-01
2.477076355991711387e-02,5.757402830961980689e-01
2.656087782946686682e-02,5.731991468453619953e-01
2.848035868435801893e-02,5.694188650333654733e-01
3.053855508833415444e-02,5.642501539271977951e-01
3.274549162877728181e-02,5.584998400836447274e-01
3.511191734215130672e-02,5.520804700196773052e-01
3.764935806792467365e-02,5.448866638652983818e-01
4.037017258596555663e-02,5.367902657059132610e-01
4.328761281083059326e-02,5.276338271805643965e-01
4.641588833612779463e-02,5.172217153953847513e-01
4.977023564332111460e-02,5.053077693128396053e-01
5.336699231206309957e-02,4.881096382417071111e-01
5.722367659350217212e-02,4.859330265220518918e-01
6.135907273413172824e-02,4.965132733862557268e-01
6.579332246575682330e-02,5.086420835550948816e-01
7.054802310718645553e-02,5.178024817168886962e-01
7.564633275546291113e-02,5.206909536959243301e-01
8.111308307896872294e-02,5.239105474602296919e-01
8.697490026177834288e-02,5.275123577438707301e-01
9.326033468832199691e-02,5.315582675352856779e-01
1.000000000000000056e-01,5.361239593861756303e-01
1.072267222010323123e-01,5.413029963135433942e-01
1.149756995397735598e-01,5.441985180008894751e-01
1.232846739442065853e-01,5.467897184030313662e-01
1.321941148466028726e-01,5.497409120853588016e-01
1.417474162926804782e-01,5.531238662108204363e-01
1.519911082952933035e-01,5.570305440391221108e-01
1.629750834620645183e-01,5.592216002330776536e-01
1.747528400007684890e-01,5.577103914767468362e-01
1.873817422860384885e-01,5.559587060855595286e-01
2.009233002565047888e-01,5.539096036950500457e-01
2.154434690031884481e-01,5.514867576875789323e-01
2.310129700083160542e-01,5.436949044523546881e-01
2.477076355991711387e-01,5.266675762736268140e-01
2.656087782946686682e-01,5.067250084218709594e-01
2.848035868435802032e-01,4.831113255047953525e-01
3.053855508833415722e-01,4.547860471844966113e-01


==> pics/tx_energy/tx_energy_4.csv <==
t,E
1.000000000000000021e-03,1.422460329433851145e+00
1.072267222010323115e-03,1.401377932804103166e+00
1.149756995397735633e-03,1.378414111502673345e+00
1.232846739442065853e-03,1.353369091473084707e+00
1.321941148466028622e-03,1.324936220151432753e+00
1.417474162926804808e-03,1.289688283481835285e+00
1.519911082952933243e-03,1.251069940722333129e+00
1.629750834620643553e-03,1.214978449099423763e+00
1.747528400007682938e-03,1.210566780164683998e+00
1.873817422860383055e-03,1.205704133313424853e+00
2.009233002565048026e-03,1.200331421505131280e+00
2.154434690031884272e-03,1.189187946156547104e+00
2.310129700083160455e-03,1.175381914181138132e+00
2.477076355991711300e-03,1.160188276196610913e+00
2.656087782946686768e-03,1.145661173609411554e+00
2.848035868435802066e-03,1.131491507275511399e+00
3.053855508833415357e-03,1.115780138983567094e+00
3.274549162877728528e-03,1.093012044468932853e+00
3.511191734215130845e-03,1.058182798284252435e+00
3.764935806792467539e-03,1.037604549803070153e+00
4.037017258596553408e-03,1.029957727926581912e+00
4.328761281083057418e-03,1.021629828392669248e+00
4.641588833612782412e-03,1.012548763809904440e+00
4.977023564332113716e-03,1.002632814011799267e+00
5.336699231206312212e-03,9.917889764658560647e-01
5.722367659350220161e-03,9.799109635353350223e-01
6.135907273413176120e-03,9.668767549373586956e-01
6.579332246575681983e-03,9.525455855124521642e-01
7.054802310718645032e-03,9.384503928229384062e-01
7.564633275546290940e-03,9.370950740641863508e-01
8.111308307896872294e-03,9.355941346841737394e-01
8.697490026177834635e-03,9.339270635235755735e-01
9.326033468832199691e-03,9.320694510132955246e-01
1.000000000000000021e-02,9.202880918271000299e-01
1.072267222010323158e-02,9.064353460138272478e-01
1.149756995397735633e-02,8.912219302729278425e-01
1.232846739442065853e-02,8.744798924311436572e-01
1.321941148466029316e-02,8.560140033912009283e-01
1.417474162926805545e-02,8.429280662171746430e-01
1.519911082952933937e-02,8.392343526898913275e-01
1.629750834620644420e-02,8.311584881030944505e-01
1.747528400007683849e-02,8.175021805343529735e-01
1.873817422860384052e-02,8.025571664815415174e-01
2.009233002565046985e-02,7.861738690755601944e-01
2.154434690031884619e-02,7.681802002797187834e-01
2.310129700083160542e-02,7.483771730084158857e-01
2.477076355991711387e-02,7.265334405641393767e-01
2.656087782946686682e-02,7.023784441724010286e-01
2.848035868435801893e-02,6.907957628565060126e-01
3.053855508833415444e-02,6.895887995711857954e-01
3.274549162877728181e-02,6.875399226350088489e-01
3.511191734215130672e-02,6.852577230601871738e-01
3.764935806792467365e-02,6.827065269103336220e-01
4.037017258596555663e-02,6.798432066980016897e-01
4.328761281083059326e-02,6.766151238563344883e-01
4.641588833612779463e-02,6.729573488929170288e-01
4.977023564332111460e-02,6.687888449900224463e-01
5.336699231206309957e-02,6.640071342359736839e-01
5.722367659350217212e-02,6.471362533296133313e-01
6.135907273413172824e-02,6.258398362911855584e-01
6.579332246575682330e-02,6.020007331122042560e-01
7.054802310718645553e-02,5.767110975650305837e-01
7.564633275546291113e-02,5.867701404011065325e-01
8.111308307896872294e-02,5.960150454201443848e-01
8.697490026177834288e-02,5.984895467761089938e-01
9.326033468832199691e-02,6.012316333035463423e-01
1.000000000000000056e-01,6.042793434318495249e-01
1.072267222010323123e-01,6.076780231057432591e-01
1.149756995397735598e-01,6.114821718388010474e-01
1.232846739442065853e-01,6.157578792410293156e-01
1.321941148466028726e-01,6.205860847975581684e-01
1.417474162926804782e-01,6.222791665919672477e-01
1.519911082952933035e-01,6.234466903604118926e-01
1.629750834620645183e-01,6.247661663138363020e-01
1.747528400007684890e-01,6.262654186577352178e-01
1.873817422860384885e-01,6.279793955321966159e-01
2.009233002565047888e-01,6.299526087320844736e-01
2.154434690031884481e-01,6.257466049508396688e-01
2.310129700083160542e-01,6.189738508326203537e-01
2.477076355991711387e-01,6.112104696514895075e-01
2.656087782946686682e-01,6.022455237059410882e-01
2.848035868435802032e-01,5.918042198438884238e-01
3.053855508833415722e-01,5.795217372899068575e-01
3.274549162877728459e-01,5.649030301497747208e-01
3.511191734215131088e-01,5.330801866577542514e-01
3.764935806792467643e-01,4.929403676673737023e-01
4.037017258596553582e-01,4.466630620280073183e-01


==> pics/tx_energy/tx_energy_5.csv <==
t,E
1.000000000000000021e-03,1.500875242579748692e+00
1.072267222010323115e-03,1.479853388806054992e+00
1.149756995397735633e-03,1.453607674615383427e+00
1.232846739442065853e-03,1.406943040394961431e+00
1.321941148466028622e-03,1.355948400907781348e+00
1.417474162926804808e-03,1.310966133183741000e+00
1.519911082952933243e-03,1.277701883800758775e+00
1.629750834620643553e-03,1.241162274834834101e+00
1.747528400007682938e-03,1.200941515485933975e+00
1.873817422860383055e-03,1.181514687935660168e+00
2.009233002565048026e-03,1.162039420200996487e+00
2.154434690031884272e-03,1.132223319690735863e+00
2.310129700083160455e-03,1.096307302897392644e+00
2.477076355991711300e-03,1.062174990537042785e+00
2.656087782946686768e-03,1.035202012383134473e+00
2.848035868435802066e-03,1.005687118157381654e+00
3.053855508833415357e-03,9.733358969402525762e-01
3.274549162877728528e-03,9.378097467991929337e-01
3.511191734215130845e-03,9.183959984289836731e-01
3.764935806792467539e-03,9.104580810708411409e-01
4.037017258596553408e-03,8.945683252338352265e-01
4.328761281083057418e-03,8.771713581842521812e-01
4.641588833612782412e-03,8.581797999783128406e-01
4.977023564332113716e-03,8.374168743685309613e-01
5.336699231206312212e-03,8.146807093282723011e-01
5.722367659350220161e-03,7.897397446715509473e-01
6.135907273413176120e-03,7.811871023478050846e-01
6.579332246575681983e-03,7.796749234495514713e-01
7.054802310718645032e-03,7.780054258663544609e-01
7.564633275546290940e-03,7.761574599321299228e-01
8.111308307896872294e-03,7.741060702563981044e-01
8.697490026177834635e-03,7.718215985156829939e-01
9.326033468832199691e-03,7.692685192381251147e-01
1.000000000000000021e-02,7.583242834307423186e-01
1.072267222010323158e-02,7.436360612035510798e-01
1.149756995397735633e-02,7.275296953621563922e-01
1.232846739442065853e-02,7.098346644047514031e-01
1.321941148466029316e-02,6.903536288128729881e-01
1.417474162926805545e-02,6.751987895361992731e-01
1.519911082952933937e-02,6.796090594726209577e-01
1.629750834620644420e-02,6.845017285553155473e-01
1.747528400007683849e-02,6.830570519733254464e-01
1.873817422860384052e-02,6.814679692354521645e-01
2.009233002565046985e-02,6.797277537965825678e-01
2.154434690031884619e-02,6.778186498800858883e-01
2.310129700083160542e-02,6.757201885549598552e-01
2.477076355991711387e-02,6.734086501813930647e-01
2.656087782946686682e-02,6.708563932183170264e-01
2.848035868435801893e-02,6.680310089249715810e-01
3.053855508833415444e-02,6.648942468529065453e-01
3.274549162877728181e-02,6.614006351530189454e-01
3.511191734215130672e-02,6.574956895149628444e-01
3.764935806792467365e-02,6.531135601314500549e-01
4.037017258596555663e-02,6.481738995920249824e-01
4.328761281083059326e-02,6.394864130730987251e-01
4.641588833612779463e-02,6.271627244726880601e-01
4.977023564332111460e-02,6.133125836165044253e-01
5.336699231206309957e-02,5.976742577065944362e-01
5.722367659350217212e-02,5.923377788525171495e-01
6.135907273413172824e-02,5.957112073279918762e-01
6.579332246575682330e-02,5.986474865046981231e-01
7.054802310718645553e-02,6.019035023128628259e-01
7.564633275546291113e-02,6.055251593337136473e-01
8.111308307896872294e-02,6.095672828951383959e-01
8.697490026177834288e-02,6.140959002172837744e-01
9.326033468832199691e-02,6.186198178091391053e-01
1.000000000000000056e-01,6.164339247159692503e-01
1.072267222010323123e-01,6.140157383843852790e-01
1.149756995397735598e-01,6.113330521857481825e-01
1.232846739442065853e-01,6.083476501304209139e-01
1.321941148466028726e-01,6.050138347978069042e-01
1.417474162926804782e-01,6.012764993266904723e-01
1.519911082952933035e-01,5.970685697210623699e-01
1.629750834620645183e-01,5.918684694293491200e-01
1.747528400007684890e-01,5.854332240588990821e-01
1.873817422860384885e-01,5.780929711621254352e-01
2.009233002565047888e-01,5.696644387591850434e-01
2.154434690031884481e-01,5.573617279108330491e-01
2.310129700083160542e-01,5.394008268731945721e-01
2.477076355991711387e-01,5.187676215023511173e-01
2.656087782946686682e-01,4.948806292732372825e-01
2.848035868435802032e-01,4.642241575034113943e-01
3.053855508833415722e-01,4.214304272220673053e-01


==> pics/tx_energy/tx_energy_6.csv <==
t,E
1.000000000000000021e-03,1.727286225178555679e+00
1.072267222010323115e-03,1.704037863736865832e+00
1.149756995397735633e-03,1.678736096384150667e+00
1.232846739442065853e-03,1.651166545522078088e+00
1.321941148466028622e-03,1.611429002904138263e+00
1.417474162926804808e-03,1.545840388579706959e+00
1.519911082952933243e-03,1.474066095579922964e+00
1.629750834620643553e-03,1.468261327288168161e+00
1.747528400007682938e-03,1.463255718029119024e+00
1.873817422860383055e-03,1.457747146617480727e+00
2.009233002565048026e-03,1.451671375777430439e+00
2.154434690031884272e-03,1.444953295025801498e+00
2.310129700083160455e-03,1.427045381088962506e+00
2.477076355991711300e-03,1.405952864055481477e+00
2.656087782946686768e-03,1.386367560409471622e+00
2.848035868435802066e-03,1.366707197154505282e+00
3.053855508833415357e-03,1.345105529099864361e+00
3.274549162877728528e-03,1.321321020776477395e+00
3.511191734215130845e-03,1.295072527177565158e+00
3.764935806792467539e-03,1.266904189282207938e+00
4.037017258596553408e-03,1.236221881300608061e+00
4.328761281083057418e-03,1.202792829466322821e+00
4.641588833612782412e-03,1.166323882993681282e+00
4.977023564332113716e-03,1.126482285301364739e+00
5.336699231206312212e-03,1.089428883574949714e+00
5.722367659350220161e-03,1.085610122723588811e+00
6.135907273413176120e-03,1.081416910911302098e+00
6.579332246575681983e-03,1.076803148254814380e+00
7.054802310718645032e-03,1.071715271550232274e+00
7.564633275546290940e-03,1.066090681365231774e+00
8.111308307896872294e-03,1.059855752398854545e+00
8.697490026177834635e-03,1.052923292276787937e+00
9.326033468832199691e-03,1.045189261685458337e+00
1.000000000000000021e-02,1.028752361498573187e+00
1.072267222010323158e-02,1.002557334007995404e+00
1.149756995397735633e-02,9.815250806607375145e-01
1.232846739442065853e-02,9.657187783345456689e-01
1.321941148466029316e-02,9.484122254610447555e-01
1.417474162926805545e-02,9.294297176188148768e-01
1.519911082952933937e-02,9.085688070754834866e-01
1.629750834620644420e-02,8.855950264076379863e-01
1.747528400007683849e-02,8.602353060572657251e-01
1.873817422860384052e-02,8.295913981624397637e-01
2.009233002565046985e-02,7.925649057545969267e-01
2.154434690031884619e-02,7.818125143939227417e-01
2.310129700083160542e-02,7.759688546899619066e-01
2.477076355991711387e-02,7.695398589687258983e-01
2.656087782946686682e-02,7.624511175193016133e-01
2.848035868435801893e-02,7.546156962201179264e-01
3.053855508833415444e-02,7.459313855375859781e-01
3.274549162877728181e-02,7.362771888113303076e-01
3.511191734215130672e-02,7.255087924609449068e-01
3.764935806792467365e-02,7.134526561984425586e-01
4.037017258596555663e-02,6.998982064441214845e-01
4.328761281083059326e-02,6.845873824728344603e-01
4.641588833612779463e-02,6.603576930315253612e-01
4.977023564332111460e-02,6.299445834874762840e-01
5.336699231206309957e-02,6.076753822292214613e-01
5.722367659350217212e-02,6.123815913445177506e-01
6.135907273413172824e-02,6.176386777362672387e-01
6.579332246575682330e-02,6.235341275787938953e-01
7.054802310718645553e-02,6.246085613449867679e-01
7.564633275546291113e-02,6.226013782619015391e-01
8.111308307896872294e-02,6.203885021795947363e-01
8.697490026177834288e-02,6.179428842643843733e-01
9.326033468832199691e-02,6.152327343774292023e-01
1.000000000000000056e-01,6.122204338753363118e-01
1.072267222010323123e-01,6.088611340612501976e-01
1.149756995397735598e-01,6.051009288506986605e-01
1.232846739442065853e-01,5.969270822131135246e-01
1.321941148466028726e-01,5.872136847517660518e-01
1.417474162926804782e-01,5.763824092396130361e-01
1.519911082952933035e-01,5.642598190359841004e-01
1.629750834620645183e-01,5.506356301936083941e-01
1.747528400007684890e-01,5.352523587783071246e-01
1.873817422860384885e-01,5.177563354154074426e-01
2.009233002565047888e-01,4.975303338716008938e-01
2.154434690031884481e-01,4.743057238350537608e-01
2.310129700083160542e-01,4.474329603002962230e-01
2.477076355991711387e-01,4.114790360064815022e-01


==> pics/tx_energy/tx_energy_7.csv <==
t,E
1.149756995397735633e-03,1.744767285585516525e+00
1.232846739442065853e-03,1.741373912535030266e+00
1.321941148466028622e-03,1.737670447399244145e+00
1.417474162926804808e-03,1.733622679429516200e+00
1.519911082952933243e-03,1.729191571443109643e+00
1.629750834620643553e-03,1.724332382600021640e+00
1.747528400007682938e-03,1.718993591579275115e+00
1.873817422860383055e-03,1.713115565001050999e+00
2.009233002565048026e-03,1.706628897811845125e+00
2.154434690031884272e-03,1.669344494443325333e+00
2.310129700083160455e-03,1.608780640114571892e+00
2.477076355991711300e-03,1.536050180278222488e+00
2.656087782946686768e-03,1.514120308677694871e+00
2.848035868435802066e-03,1.496964213797617793e+00
3.053855508833415357e-03,1.478174935302897897e+00
3.274549162877728528e-03,1.457560321992982244e+00
3.511191734215130845e-03,1.434898808242760726e+00
3.764935806792467539e-03,1.409933574878878160e+00
4.037017258596553408e-03,1.391891850246059104e+00
4.328761281083057418e-03,1.375587276183626528e+00
4.641588833612782412e-03,1.357814032051120279e+00
4.977023564332113716e-03,1.338413791674731179e+00
5.336699231206312212e-03,1.317206554461831658e+00
5.722367659350220161e-03,1.293986833509043421e+00
6.135907273413176120e-03,1.268519005103467823e+00
6.579332246575681983e-03,1.240531595789696739e+00
7.054802310718645032e-03,1.232845338477472241e+00
7.564633275546290940e-03,1.228806681274655643e+00
8.111308307896872294e-03,1.224337220177941221e+00
8.697490026177834635e-03,1.219376901161291826e+00
9.326033468832199691e-03,1.213854393561340173e+00
1.000000000000000021e-02,1.207684309152855739e+00
1.072267222010323158e-02,1.184951784444492784e+00
1.149756995397735633e-02,1.155451084858638344e+00
1.232846739442065853e-02,1.123341427242031010e+00
1.321941148466029316e-02,1.096812969513789149e+00
1.417474162926805545e-02,1.089335364161387876e+00
1.519911082952933937e-02,1.081164176652736009e+00
1.629750834620644420e-02,1.072221052799143370e+00
1.747528400007683849e-02,1.062416242907939345e+00
1.873817422860384052e-02,1.051646461075313344e+00
2.009233002565046985e-02,1.039792240618931718e+00
2.154434690031884619e-02,1.025285506923336865e+00
2.310129700083160542e-02,1.006567179652331223e+00
2.477076355991711387e-02,9.859918255746001892e-01
2.656087782946686682e-02,9.633267470517856701e-01
2.848035868435801893e-02,9.383007553668634149e-01
3.053855508833415444e-02,9.140306766371101288e-01
3.274549162877728181e-02,9.090192740213317579e-01
3.511191734215130672e-02,9.034375669098493322e-01
3.764935806792467365e-02,8.971984402954668036e-01
4.037017258596555663e-02,8.901965972966688900e-01
4.328761281083059326e-02,8.823035458039952816e-01
4.641588833612779463e-02,8.733608272365986913e-01
4.977023564332111460e-02,8.501188902813898718e-01
5.336699231206309957e-02,8.182534807608625727e-01
5.722367659350217212e-02,7.833051891183255844e-01
6.135907273413172824e-02,7.449021604317446199e-01
6.579332246575682330e-02,7.026138319095049933e-01
7.054802310718645553e-02,6.851459525493155400e-01
7.564633275546291113e-02,6.888862242505231492e-01
8.111308307896872294e-02,6.930368268633164686e-01
8.697490026177834288e-02,6.956841024407198759e-01
9.326033468832199691e-02,6.949446227577599222e-01
1.000000000000000056e-01,6.941299387131564247e-01
1.072267222010323123e-01,6.932302716993643532e-01
1.149756995397735598e-01,6.922341519496167939e-01
1.232846739442065853e-01,6.911280362337723915e-01
1.321941148466028726e-01,6.898958166388772240e-01
1.417474162926804782e-01,6.885181824182547983e-01
1.519911082952933035e-01,6.869717809340374348e-01
1.629750834620645183e-01,6.852280998050946925e-01
1.747528400007684890e-01,6.832519558422204264e-01
1.873817422860384885e-01,6.809994193476827107e-01
2.009233002565047888e-01,6.784149112791125757e-01
2.154434690031884481e-01,6.679915876999857893e-01
2.310129700083160542e-01,6.500163374860301602e-01
2.477076355991711387e-01,6.298224659600302200e-01
2.656087782946686682e-01,6.070313554123679678e-01
2.848035868435802032e-01,5.811747979231860484e-01
3.053855508833415722e-01,5.505761533988480227e-01
3.274549162877728459e-01,5.139837985920574503e-01
3.511191734215131088e-01,4.720991251740716543e-01


==> pics/tx_energy/tx_energy_8.csv <==
t,E
1.000000000000000021e-03,1.950083744816653253e+00
1.072267222010323115e-03,1.927587513889518656e+00
1.149756995397735633e-03,1.902089697504082411e+00
1.232846739442065853e-03,1.857695751530054284e+00
1.321941148466028622e-03,1.809193878825777535e+00
1.417474162926804808e-03,1.756121753611552538e+00
1.519911082952933243e-03,1.730158819593713648e+00
1.629750834620643553e-03,1.718486929896803295e+00
1.747528400007682938e-03,1.705643521785651151e+00
1.873817422860383055e-03,1.691479212974075885e+00
2.009233002565048026e-03,1.675819384943449064e+00
2.154434690031884272e-03,1.658458618090804748e+00
2.310129700083160455e-03,1.599098413563102561e+00
2.477076355991711300e-03,1.516357251556165853e+00
2.656087782946686768e-03,1.426725211988007835e+00
2.848035868435802066e-03,1.394733924360830990e+00
3.053855508833415357e-03,1.380010989347144390e+00
3.274549162877728528e-03,1.364020391575104130e+00
3.511191734215130845e-03,1.346635287029900097e+00
3.764935806792467539e-03,1.327713122632505183e+00
4.037017258596553408e-03,1.307093165589827688e+00
4.328761281083057418e-03,1.284593547950774628e+00
4.641588833612782412e-03,1.260007711247866258e+00
4.977023564332113716e-03,1.233223691666311739e+00
5.336699231206312212e-03,1.219038029821656099e+00
5.722367659350220161e-03,1.203182977777110585e+00
6.135907273413176120e-03,1.185742666435156245e+00
6.579332246575681983e-03,1.166516118592842988e+00
7.054802310718645032e-03,1.145268639714318581e+00
7.564633275546290940e-03,1.121724437562899190e+00
8.111308307896872294e-03,1.094687444187504965e+00
8.697490026177834635e-03,1.076541333720938853e+00
9.326033468832199691e-03,1.081471241106713777e+00
1.000000000000000021e-02,1.086980172316787785e+00
1.072267222010323158e-02,1.093160512453035471e+00
1.149756995397735633e-02,1.084161790007175608e+00
1.232846739442065853e-02,1.068756532601656373e+00
1.321941148466029316e-02,1.051988646297286278e+00
1.417474162926805545e-02,1.033715533501643247e+00
1.519911082952933937e-02,1.013775827574032951e+00
1.629750834620644420e-02,9.919862320276842116e-01
1.747528400007683849e-02,9.681376945538532341e-01
1.873817422860384052e-02,9.419907462281623678e-01
2.009233002565046985e-02,9.132697849554939351e-01
2.154434690031884619e-02,9.052309881100738531e-01
2.310129700083160542e-02,9.052934152950682378e-01
2.477076355991711387e-02,9.053624605104912959e-01
2.656087782946686682e-02,9.054390381207932936e-01
2.848035868435801893e-02,9.055242324022221290e-01
3.053855508833415444e-02,9.056193389851936448e-01
3.274549162877728181e-02,9.057259190746432820e-01
3.511191734215130672e-02,9.002545118228677534e-01
3.764935806792467365e-02,8.847803224889010387e-01
4.037017258596555663e-02,8.678234378624054557e-01
4.328761281083059326e-02,8.492076489213268298e-01
4.641588833612779463e-02,8.287294328364557261e-01
4.977023564332111460e-02,8.061524576133168862e-01
5.336699231206309957e-02,7.812006988152222497e-01
5.722367659350217212e-02,7.535497411305100979e-01
6.135907273413172824e-02,7.182596031314254503e-01
6.579332246575682330e-02,7.016681149926943251e-01
7.054802310718645553e-02,6.995342755406188662e-01
7.564633275546291113e-02,6.971966075416649034e-01
8.111308307896872294e-02,6.946310023659804100e-01
8.697490026177834288e-02,6.918096364155003064e-01
9.326033468832199691e-02,6.887002284223204818e-01
1.000000000000000056e-01,6.852651103896273410e-01
1.072267222010323123e-01,6.814600551973167830e-01
1.149756995397735598e-01,6.772327830794969694e-01
1.232846739442065853e-01,6.725210394028969807e-01
1.321941148466028726e-01,6.672500929296752981e-01
1.417474162926804782e-01,6.613294399097869869e-01
1.519911082952933035e-01,6.546484034126086593e-01
1.629750834620645183e-01,6.470701702828173252e-01
1.747528400007684890e-01,6.384235778602286304e-01
1.873817422860384885e-01,6.202880008727320593e-01
2.009233002565047888e-01,5.984491886629504931e-01
2.154434690031884481e-01,5.738768278679922119e-01
2.310129700083160542e-01,5.460955910033133964e-01
2.477076355991711387e-01,5.135527857065971258e-01
2.656087782946686682e-01,4.729613316497999764e-01
2.848035868435802032e-01,4.271493155337886538e-01


==> pics/tx_energy/tx_energy_9.csv <==
t,E
1.232846739442065853e-03,2.129965378522249875e+00
1.321941148466028622e-03,2.089271532571512768e+00
1.417474162926804808e-03,2.044731052885495615e+00
1.519911082952933243e-03,1.996010403020112900e+00
1.629750834620643553e-03,1.962787885570000501e+00
1.747528400007682938e-03,1.926217644014150077e+00
1.873817422860383055e-03,1.885870292986340679e+00
2.009233002565048026e-03,1.853910822921961188e+00
2.154434690031884272e-03,1.837612661092565158e+00
2.310129700083160455e-03,1.814492436604913328e+00
2.477076355991711300e-03,1.789191503499403257e+00
2.656087782946686768e-03,1.761456947905477133e+00
2.848035868435802066e-03,1.730997829591330861e+00
3.053855508833415357e-03,1.711595199928984457e+00
3.274549162877728528e-03,1.699761123693168230e+00
3.511191734215130845e-03,1.679222178759148143e+00
3.764935806792467539e-03,1.648271958036075624e+00
4.037017258596553408e-03,1.614562817581859377e+00
4.328761281083057418e-03,1.577802349452341213e+00
4.641588833612782412e-03,1.545558130764404403e+00
4.977023564332113716e-03,1.526584996264541916e+00
5.336699231206312212e-03,1.505800393155195760e+00
5.722367659350220161e-03,1.482990223981987876e+00
6.135907273413176120e-03,1.457907431285745181e+00
6.579332246575681983e-03,1.430265414803849167e+00
7.054802310718645032e-03,1.399729798632547650e+00
7.564633275546290940e-03,1.374657874688277825e+00
8.111308307896872294e-03,1.354246175204434799e+00
8.697490026177834635e-03,1.331497099302086928e+00
9.326033468832199691e-03,1.296915860551422162e+00
1.000000000000000021e-02,1.244629569445812933e+00
1.072267222010323158e-02,1.187952169749576736e+00
1.149756995397735633e-02,1.156541338596374091e+00
1.232846739442065853e-02,1.144439623165418363e+00
1.321941148466029316e-02,1.131285089078450046e+00
1.417474162926805545e-02,1.116970544782262431e+00
1.519911082952933937e-02,1.101375203385710710e+00
1.629750834620644420e-02,1.084362486067192322e+00
1.747528400007683849e-02,1.065777382407601337e+00
1.873817422860384052e-02,1.045443259439781114e+00
2.009233002565046985e-02,1.023157979914747884e+00
2.154434690031884619e-02,9.986891484362744320e-01
2.310129700083160542e-02,9.717682475965399025e-01
2.477076355991711387e-02,9.420833491109752433e-01
2.656087782946686682e-02,9.351283877198597327e-01
2.848035868435801893e-02,9.341294510549700281e-01
3.053855508833415444e-02,9.330188812697959300e-01
3.274549162877728181e-02,9.317800535037075171e-01
3.511191734215130672e-02,9.300436357814327870e-01
3.764935806792467365e-02,9.221503496093153007e-01
4.037017258596555663e-02,9.133619464574945779e-01
4.328761281083059326e-02,9.035423623025754525e-01
4.641588833612779463e-02,8.925272934108413603e-01
4.977023564332111460e-02,8.710936456267125427e-01
5.336699231206309957e-02,8.397048566824615312e-01
5.722367659350217212e-02,8.054844053447147711e-01
6.135907273413172824e-02,7.681262894482335790e-01
6.579332246575682330e-02,7.272824825430491691e-01
7.054802310718645553e-02,7.100734218373859763e-01
7.564633275546291113e-02,7.087375033172269578e-01
8.111308307896872294e-02,7.072691337471527229e-01
8.697490026177834288e-02,7.056517319846455916e-01
9.326033468832199691e-02,7.038659773361336525e-01
1.000000000000000056e-01,7.018892195613443130e-01
1.072267222010323123e-01,6.996947290265378427e-01
1.149756995397735598e-01,6.972507340665500264e-01
1.232846739442065853e-01,6.945191715858941572e-01
1.321941148466028726e-01,6.914540460108600239e-01
1.417474162926804782e-01,6.879992454463038642e-01
1.519911082952933035e-01,6.840855933427445468e-01
1.629750834620645183e-01,6.785954862952543465e-01
1.747528400007684890e-01,6.645952322769111964e-01
1.873817422860384885e-01,6.488743003823702615e-01
2.009233002565047888e-01,6.311407192300975133e-01
2.154434690031884481e-01,6.110338712399872030e-01
2.310129700083160542e-01,5.806282468572541156e-01
2.477076355991711387e-01,5.464568518340837677e-01
2.656087782946686682e-01,5.081622949930414412e-01
2.848035868435802032e-01,4.650621051243554738e-01
3.053855508833415722e-01,4.163177785013030818e-01

